Twisted Cherednik spectrum as a $q,t$-deformation

The common eigenfunctions of the twisted Cherednik operators can be first analyzed in the limit of $q\longrightarrow 1$. Then, the polynomial eigenfunctions form a simple set originating from the symmetric ground state of non-vanishing degree and excitations over it, described by non-symmetric polynomials of higher degrees and enumerated by weak compositions. This pattern is inherited by the full spectrum at $q\neq 1$, which can be considered as a deformation. The whole story looks like a typical NP problem: the Cherednik equations are difficult to solve, but easy to check the solution once it is somehow found.

==> Ome3.txt <==



Ome3[2,1]:=1/Q*(Q^2*X[1]*X[2]*X[3] + Q*X[1]^2*X[2] + Q*X[1]^2*X[3] + Q*X[1]*X[2]^2 + Q*X[1]*X[3]^2 + Q*X[2]^2*X[3] + Q*X[2]*X[3]^2 + X[1]*X[2]*X[3]):

Ome3[2,2]:= 1/Q^4*(Q^8*X[1]^2*X[2]^2*X[3]^2 + Q^7*X[1]^3*X[2]^2*X[3] + Q^7*X[1]^3*X[2]*X[3]^2 + Q^7*X[1]^2*X[2]^3*X[3] + Q^7*X[1]^2*X[2]*X[3]^3 + Q^7*X[1]*X[2]^3*X[3]^2 + Q^7*X[1]*X[2]^2*X[3]^3 + 2*Q^6*X[1]^2*X[2]^2*X[3]^2 + Q^5*X[1]^4*X[2]*X[3] + Q^5*X[1]^3*X[2]^3 + 2*Q^5*X[1]^3*X[2]^2*X[3] + 2*Q^5*X[1]^3*X[2]*X[3]^2 + Q^5*X[1]^3*X[3]^3 + 2*Q^5*X[1]^2*X[2]^3*X[3] + 2*Q^5*X[1]^2*X[2]*X[3]^3 + Q^5*X[1]*X[2]^4*X[3] + 2*Q^5*X[1]*X[2]^3*X[3]^2 + 2*Q^5*X[1]*X[2]^2*X[3]^3 + Q^5*X[1]*X[2]*X[3]^4 + Q^5*X[2]^3*X[3]^3 + Q^4*X[1]^4*X[2]^2 + Q^4*X[1]^4*X[3]^2 + Q^4*X[1]^2*X[2]^4 + 4*Q^4*X[1]^2*X[2]^2*X[3]^2 + Q^4*X[1]^2*X[3]^4 + Q^4*X[2]^4*X[3]^2 + Q^4*X[2]^2*X[3]^4 + Q^3*X[1]^4*X[2]*X[3] + Q^3*X[1]^3*X[2]^3 + 2*Q^3*X[1]^3*X[2]^2*X[3] + 2*Q^3*X[1]^3*X[2]*X[3]^2 + Q^3*X[1]^3*X[3]^3 + 2*Q^3*X[1]^2*X[2]^3*X[3] + 2*Q^3*X[1]^2*X[2]*X[3]^3 + Q^3*X[1]*X[2]^4*X[3] + 2*Q^3*X[1]*X[2]^3*X[3]^2 + 2*Q^3*X[1]*X[2]^2*X[3]^3 + Q^3*X[1]*X[2]*X[3]^4 + Q^3*X[2]^3*X[3]^3 + 2*Q^2*X[1]^2*X[2]^2*X[3]^2 + Q*X[1]^3*X[2]^2*X[3] + Q*X[1]^3*X[2]*X[3]^2 + Q*X[1]^2*X[2]^3*X[3] + Q*X[1]^2*X[2]*X[3]^3 + Q*X[1]*X[2]^3*X[3]^2 + Q*X[1]*X[2]^2*X[3]^3 + X[1]^2*X[2]^2*X[3]^2)   :

Ome3[2,3]:= 1/Q^9*(Q^18*X[1]^3*X[2]^3*X[3]^3 + Q^17*X[1]^4*X[2]^3*X[3]^2 + Q^17*X[1]^4*X[2]^2*X[3]^3 + Q^17*X[1]^3*X[2]^4*X[3]^2 + Q^17*X[1]^3*X[2]^2*X[3]^4 + Q^17*X[1]^2*X[2]^4*X[3]^3 + Q^17*X[1]^2*X[2]^3*X[3]^4 + 2*Q^16*X[1]^3*X[2]^3*X[3]^3 + Q^15*X[1]^5*X[2]^2*X[3]^2 + Q^15*X[1]^4*X[2]^4*X[3] + 2*Q^15*X[1]^4*X[2]^3*X[3]^2 + 2*Q^15*X[1]^4*X[2]^2*X[3]^3 + Q^15*X[1]^4*X[2]*X[3]^4 + 2*Q^15*X[1]^3*X[2]^4*X[3]^2 + 2*Q^15*X[1]^3*X[2]^2*X[3]^4 + Q^15*X[1]^2*X[2]^5*X[3]^2 + 2*Q^15*X[1]^2*X[2]^4*X[3]^3 + 2*Q^15*X[1]^2*X[2]^3*X[3]^4 + Q^15*X[1]^2*X[2]^2*X[3]^5 + Q^15*X[1]*X[2]^4*X[3]^4 + Q^14*X[1]^5*X[2]^3*X[3] + Q^14*X[1]^5*X[2]*X[3]^3 + Q^14*X[1]^3*X[2]^5*X[3] + 5*Q^14*X[1]^3*X[2]^3*X[3]^3 + Q^14*X[1]^3*X[2]*X[3]^5 + Q^14*X[1]*X[2]^5*X[3]^3 + Q^14*X[1]*X[2]^3*X[3]^5 + 2*Q^13*X[1]^5*X[2]^2*X[3]^2 + 2*Q^13*X[1]^4*X[2]^4*X[3] + 5*Q^13*X[1]^4*X[2]^3*X[3]^2 + 5*Q^13*X[1]^4*X[2]^2*X[3]^3 + 2*Q^13*X[1]^4*X[2]*X[3]^4 + 5*Q^13*X[1]^3*X[2]^4*X[3]^2 + 5*Q^13*X[1]^3*X[2]^2*X[3]^4 + 2*Q^13*X[1]^2*X[2]^5*X[3]^2 + 5*Q^13*X[1]^2*X[2]^4*X[3]^3 + 5*Q^13*X[1]^2*X[2]^3*X[3]^4 + 2*Q^13*X[1]^2*X[2]^2*X[3]^5 + 2*Q^13*X[1]*X[2]^4*X[3]^4 + 2*Q^12*X[1]^5*X[2]^3*X[3] + 2*Q^12*X[1]^5*X[2]*X[3]^3 + 2*Q^12*X[1]^3*X[2]^5*X[3] + 9*Q^12*X[1]^3*X[2]^3*X[3]^3 + 2*Q^12*X[1]^3*X[2]*X[3]^5 + 2*Q^12*X[1]*X[2]^5*X[3]^3 + 2*Q^12*X[1]*X[2]^3*X[3]^5 + Q^11*X[1]^6*X[2]^2*X[3] + Q^11*X[1]^6*X[2]*X[3]^2 + Q^11*X[1]^5*X[2]^4 + 4*Q^11*X[1]^5*X[2]^2*X[3]^2 + Q^11*X[1]^5*X[3]^4 + Q^11*X[1]^4*X[2]^5 + 4*Q^11*X[1]^4*X[2]^4*X[3] + 7*Q^11*X[1]^4*X[2]^3*X[3]^2 + 7*Q^11*X[1]^4*X[2]^2*X[3]^3 + 4*Q^11*X[1]^4*X[2]*X[3]^4 + Q^11*X[1]^4*X[3]^5 + 7*Q^11*X[1]^3*X[2]^4*X[3]^2 + 7*Q^11*X[1]^3*X[2]^2*X[3]^4 + Q^11*X[1]^2*X[2]^6*X[3] + 4*Q^11*X[1]^2*X[2]^5*X[3]^2 + 7*Q^11*X[1]^2*X[2]^4*X[3]^3 + 7*Q^11*X[1]^2*X[2]^3*X[3]^4 + 4*Q^11*X[1]^2*X[2]^2*X[3]^5 + Q^11*X[1]^2*X[2]*X[3]^6 + Q^11*X[1]*X[2]^6*X[3]^2 + 4*Q^11*X[1]*X[2]^4*X[3]^4 + Q^11*X[1]*X[2]^2*X[3]^6 + Q^11*X[2]^5*X[3]^4 + Q^11*X[2]^4*X[3]^5 + 3*Q^10*X[1]^5*X[2]^3*X[3] + 3*Q^10*X[1]^5*X[2]*X[3]^3 + 3*Q^10*X[1]^3*X[2]^5*X[3] + 11*Q^10*X[1]^3*X[2]^3*X[3]^3 + 3*Q^10*X[1]^3*X[2]*X[3]^5 + 3*Q^10*X[1]*X[2]^5*X[3]^3 + 3*Q^10*X[1]*X[2]^3*X[3]^5 + Q^9*X[1]^6*X[2]^3 + Q^9*X[1]^6*X[2]^2*X[3] + Q^9*X[1]^6*X[2]*X[3]^2 + Q^9*X[1]^6*X[3]^3 + Q^9*X[1]^5*X[2]^4 + 4*Q^9*X[1]^5*X[2]^2*X[3]^2 + Q^9*X[1]^5*X[3]^4 + Q^9*X[1]^4*X[2]^5 + 4*Q^9*X[1]^4*X[2]^4*X[3] + 9*Q^9*X[1]^4*X[2]^3*X[3]^2 + 9*Q^9*X[1]^4*X[2]^2*X[3]^3 + 4*Q^9*X[1]^4*X[2]*X[3]^4 + Q^9*X[1]^4*X[3]^5 + Q^9*X[1]^3*X[2]^6 + 9*Q^9*X[1]^3*X[2]^4*X[3]^2 + 9*Q^9*X[1]^3*X[2]^2*X[3]^4 + Q^9*X[1]^3*X[3]^6 + Q^9*X[1]^2*X[2]^6*X[3] + 4*Q^9*X[1]^2*X[2]^5*X[3]^2 + 9*Q^9*X[1]^2*X[2]^4*X[3]^3 + 9*Q^9*X[1]^2*X[2]^3*X[3]^4 + 4*Q^9*X[1]^2*X[2]^2*X[3]^5 + Q^9*X[1]^2*X[2]*X[3]^6 + Q^9*X[1]*X[2]^6*X[3]^2 + 4*Q^9*X[1]*X[2]^4*X[3]^4 + Q^9*X[1]*X[2]^2*X[3]^6 + Q^9*X[2]^6*X[3]^3 + Q^9*X[2]^5*X[3]^4 + Q^9*X[2]^4*X[3]^5 + Q^9*X[2]^3*X[3]^6 + 3*Q^8*X[1]^5*X[2]^3*X[3] + 3*Q^8*X[1]^5*X[2]*X[3]^3 + 3*Q^8*X[1]^3*X[2]^5*X[3] + 11*Q^8*X[1]^3*X[2]^3*X[3]^3 + 3*Q^8*X[1]^3*X[2]*X[3]^5 + 3*Q^8*X[1]*X[2]^5*X[3]^3 + 3*Q^8*X[1]*X[2]^3*X[3]^5 + Q^7*X[1]^6*X[2]^2*X[3] + Q^7*X[1]^6*X[2]*X[3]^2 + Q^7*X[1]^5*X[2]^4 + 4*Q^7*X[1]^5*X[2]^2*X[3]^2 + Q^7*X[1]^5*X[3]^4 + Q^7*X[1]^4*X[2]^5 + 4*Q^7*X[1]^4*X[2]^4*X[3] + 7*Q^7*X[1]^4*X[2]^3*X[3]^2 + 7*Q^7*X[1]^4*X[2]^2*X[3]^3 + 4*Q^7*X[1]^4*X[2]*X[3]^4 + Q^7*X[1]^4*X[3]^5 + 7*Q^7*X[1]^3*X[2]^4*X[3]^2 + 7*Q^7*X[1]^3*X[2]^2*X[3]^4 + Q^7*X[1]^2*X[2]^6*X[3] + 4*Q^7*X[1]^2*X[2]^5*X[3]^2 + 7*Q^7*X[1]^2*X[2]^4*X[3]^3 + 7*Q^7*X[1]^2*X[2]^3*X[3]^4 + 4*Q^7*X[1]^2*X[2]^2*X[3]^5 + Q^7*X[1]^2*X[2]*X[3]^6 + Q^7*X[1]*X[2]^6*X[3]^2 + 4*Q^7*X[1]*X[2]^4*X[3]^4 + Q^7*X[1]*X[2]^2*X[3]^6 + Q^7*X[2]^5*X[3]^4 + Q^7*X[2]^4*X[3]^5 + 2*Q^6*X[1]^5*X[2]^3*X[3] + 2*Q^6*X[1]^5*X[2]*X[3]^3 + 2*Q^6*X[1]^3*X[2]^5*X[3] + 9*Q^6*X[1]^3*X[2]^3*X[3]^3 + 2*Q^6*X[1]^3*X[2]*X[3]^5 + 2*Q^6*X[1]*X[2]^5*X[3]^3 + 2*Q^6*X[1]*X[2]^3*X[3]^5 + 2*Q^5*X[1]^5*X[2]^2*X[3]^2 + 2*Q^5*X[1]^4*X[2]^4*X[3] + 5*Q^5*X[1]^4*X[2]^3*X[3]^2 + 5*Q^5*X[1]^4*X[2]^2*X[3]^3 + 2*Q^5*X[1]^4*X[2]*X[3]^4 + 5*Q^5*X[1]^3*X[2]^4*X[3]^2 + 5*Q^5*X[1]^3*X[2]^2*X[3]^4 + 2*Q^5*X[1]^2*X[2]^5*X[3]^2 + 5*Q^5*X[1]^2*X[2]^4*X[3]^3 + 5*Q^5*X[1]^2*X[2]^3*X[3]^4 + 2*Q^5*X[1]^2*X[2]^2*X[3]^5 + 2*Q^5*X[1]*X[2]^4*X[3]^4 + Q^4*X[1]^5*X[2]^3*X[3] + Q^4*X[1]^5*X[2]*X[3]^3 + Q^4*X[1]^3*X[2]^5*X[3] + 5*Q^4*X[1]^3*X[2]^3*X[3]^3 + Q^4*X[1]^3*X[2]*X[3]^5 + Q^4*X[1]*X[2]^5*X[3]^3 + Q^4*X[1]*X[2]^3*X[3]^5 + Q^3*X[1]^5*X[2]^2*X[3]^2 + Q^3*X[1]^4*X[2]^4*X[3] + 2*Q^3*X[1]^4*X[2]^3*X[3]^2 + 2*Q^3*X[1]^4*X[2]^2*X[3]^3 + Q^3*X[1]^4*X[2]*X[3]^4 + 2*Q^3*X[1]^3*X[2]^4*X[3]^2 + 2*Q^3*X[1]^3*X[2]^2*X[3]^4 + Q^3*X[1]^2*X[2]^5*X[3]^2 + 2*Q^3*X[1]^2*X[2]^4*X[3]^3 + 2*Q^3*X[1]^2*X[2]^3*X[3]^4 + Q^3*X[1]^2*X[2]^2*X[3]^5 + Q^3*X[1]*X[2]^4*X[3]^4 + 2*Q^2*X[1]^3*X[2]^3*X[3]^3 + Q*X[1]^4*X[2]^3*X[3]^2 + Q*X[1]^4*X[2]^2*X[3]^3 + Q*X[1]^3*X[2]^4*X[3]^2 + Q*X[1]^3*X[2]^2*X[3]^4 + Q*X[1]^2*X[2]^4*X[3]^3 + Q*X[1]^2*X[2]^3*X[3]^4 + X[1]^3*X[2]^3*X[3]^3)   :

Ome3[2,4]:=1/Q^16*(Q^32*X[1]^4*X[2]^4*X[3]^4 + Q^31*X[1]^5*X[2]^4*X[3]^3 + Q^31*X[1]^5*X[2]^3*X[3]^4 + Q^31*X[1]^4*X[2]^5*X[3]^3 + Q^31*X[1]^4*X[2]^3*X[3]^5 + Q^31*X[1]^3*X[2]^5*X[3]^4 + Q^31*X[1]^3*X[2]^4*X[3]^5 + 2*Q^30*X[1]^4*X[2]^4*X[3]^4 + Q^29*X[1]^6*X[2]^3*X[3]^3 + Q^29*X[1]^5*X[2]^5*X[3]^2 + 2*Q^29*X[1]^5*X[2]^4*X[3]^3 + 2*Q^29*X[1]^5*X[2]^3*X[3]^4 + Q^29*X[1]^5*X[2]^2*X[3]^5 + 2*Q^29*X[1]^4*X[2]^5*X[3]^3 + 2*Q^29*X[1]^4*X[2]^3*X[3]^5 + Q^29*X[1]^3*X[2]^6*X[3]^3 + 2*Q^29*X[1]^3*X[2]^5*X[3]^4 + 2*Q^29*X[1]^3*X[2]^4*X[3]^5 + Q^29*X[1]^3*X[2]^3*X[3]^6 + Q^29*X[1]^2*X[2]^5*X[3]^5 + Q^28*X[1]^6*X[2]^4*X[3]^2 + Q^28*X[1]^6*X[2]^2*X[3]^4 + Q^28*X[1]^4*X[2]^6*X[3]^2 + 5*Q^28*X[1]^4*X[2]^4*X[3]^4 + Q^28*X[1]^4*X[2]^2*X[3]^6 + Q^28*X[1]^2*X[2]^6*X[3]^4 + Q^28*X[1]^2*X[2]^4*X[3]^6 + 2*Q^27*X[1]^6*X[2]^3*X[3]^3 + 2*Q^27*X[1]^5*X[2]^5*X[3]^2 + 5*Q^27*X[1]^5*X[2]^4*X[3]^3 + 5*Q^27*X[1]^5*X[2]^3*X[3]^4 + 2*Q^27*X[1]^5*X[2]^2*X[3]^5 + 5*Q^27*X[1]^4*X[2]^5*X[3]^3 + 5*Q^27*X[1]^4*X[2]^3*X[3]^5 + 2*Q^27*X[1]^3*X[2]^6*X[3]^3 + 5*Q^27*X[1]^3*X[2]^5*X[3]^4 + 5*Q^27*X[1]^3*X[2]^4*X[3]^5 + 2*Q^27*X[1]^3*X[2]^3*X[3]^6 + 2*Q^27*X[1]^2*X[2]^5*X[3]^5 + 2*Q^26*X[1]^6*X[2]^4*X[3]^2 + 2*Q^26*X[1]^6*X[2]^2*X[3]^4 + 2*Q^26*X[1]^4*X[2]^6*X[3]^2 + 10*Q^26*X[1]^4*X[2]^4*X[3]^4 + 2*Q^26*X[1]^4*X[2]^2*X[3]^6 + 2*Q^26*X[1]^2*X[2]^6*X[3]^4 + 2*Q^26*X[1]^2*X[2]^4*X[3]^6 + Q^25*X[1]^7*X[2]^3*X[3]^2 + Q^25*X[1]^7*X[2]^2*X[3]^3 + Q^25*X[1]^6*X[2]^5*X[3] + 5*Q^25*X[1]^6*X[2]^3*X[3]^3 + Q^25*X[1]^6*X[2]*X[3]^5 + Q^25*X[1]^5*X[2]^6*X[3] + 5*Q^25*X[1]^5*X[2]^5*X[3]^2 + 10*Q^25*X[1]^5*X[2]^4*X[3]^3 + 10*Q^25*X[1]^5*X[2]^3*X[3]^4 + 5*Q^25*X[1]^5*X[2]^2*X[3]^5 + Q^25*X[1]^5*X[2]*X[3]^6 + 10*Q^25*X[1]^4*X[2]^5*X[3]^3 + 10*Q^25*X[1]^4*X[2]^3*X[3]^5 + Q^25*X[1]^3*X[2]^7*X[3]^2 + 5*Q^25*X[1]^3*X[2]^6*X[3]^3 + 10*Q^25*X[1]^3*X[2]^5*X[3]^4 + 10*Q^25*X[1]^3*X[2]^4*X[3]^5 + 5*Q^25*X[1]^3*X[2]^3*X[3]^6 + Q^25*X[1]^3*X[2]^2*X[3]^7 + Q^25*X[1]^2*X[2]^7*X[3]^3 + 5*Q^25*X[1]^2*X[2]^5*X[3]^5 + Q^25*X[1]^2*X[2]^3*X[3]^7 + Q^25*X[1]*X[2]^6*X[3]^5 + Q^25*X[1]*X[2]^5*X[3]^6 + 5*Q^24*X[1]^6*X[2]^4*X[3]^2 + 5*Q^24*X[1]^6*X[2]^2*X[3]^4 + 5*Q^24*X[1]^4*X[2]^6*X[3]^2 + 19*Q^24*X[1]^4*X[2]^4*X[3]^4 + 5*Q^24*X[1]^4*X[2]^2*X[3]^6 + 5*Q^24*X[1]^2*X[2]^6*X[3]^4 + 5*Q^24*X[1]^2*X[2]^4*X[3]^6 + Q^23*X[1]^7*X[2]^4*X[3] + 2*Q^23*X[1]^7*X[2]^3*X[3]^2 + 2*Q^23*X[1]^7*X[2]^2*X[3]^3 + Q^23*X[1]^7*X[2]*X[3]^4 + 2*Q^23*X[1]^6*X[2]^5*X[3] + 9*Q^23*X[1]^6*X[2]^3*X[3]^3 + 2*Q^23*X[1]^6*X[2]*X[3]^5 + 2*Q^23*X[1]^5*X[2]^6*X[3] + 9*Q^23*X[1]^5*X[2]^5*X[3]^2 + 17*Q^23*X[1]^5*X[2]^4*X[3]^3 + 17*Q^23*X[1]^5*X[2]^3*X[3]^4 + 9*Q^23*X[1]^5*X[2]^2*X[3]^5 + 2*Q^23*X[1]^5*X[2]*X[3]^6 + Q^23*X[1]^4*X[2]^7*X[3] + 17*Q^23*X[1]^4*X[2]^5*X[3]^3 + 17*Q^23*X[1]^4*X[2]^3*X[3]^5 + Q^23*X[1]^4*X[2]*X[3]^7 + 2*Q^23*X[1]^3*X[2]^7*X[3]^2 + 9*Q^23*X[1]^3*X[2]^6*X[3]^3 + 17*Q^23*X[1]^3*X[2]^5*X[3]^4 + 17*Q^23*X[1]^3*X[2]^4*X[3]^5 + 9*Q^23*X[1]^3*X[2]^3*X[3]^6 + 2*Q^23*X[1]^3*X[2]^2*X[3]^7 + 2*Q^23*X[1]^2*X[2]^7*X[3]^3 + 9*Q^23*X[1]^2*X[2]^5*X[3]^5 + 2*Q^23*X[1]^2*X[2]^3*X[3]^7 + Q^23*X[1]*X[2]^7*X[3]^4 + 2*Q^23*X[1]*X[2]^6*X[3]^5 + 2*Q^23*X[1]*X[2]^5*X[3]^6 + Q^23*X[1]*X[2]^4*X[3]^7 + 8*Q^22*X[1]^6*X[2]^4*X[3]^2 + 8*Q^22*X[1]^6*X[2]^2*X[3]^4 + 8*Q^22*X[1]^4*X[2]^6*X[3]^2 + 27*Q^22*X[1]^4*X[2]^4*X[3]^4 + 8*Q^22*X[1]^4*X[2]^2*X[3]^6 + 8*Q^22*X[1]^2*X[2]^6*X[3]^4 + 8*Q^22*X[1]^2*X[2]^4*X[3]^6 + 2*Q^21*X[1]^7*X[2]^4*X[3] + 4*Q^21*X[1]^7*X[2]^3*X[3]^2 + 4*Q^21*X[1]^7*X[2]^2*X[3]^3 + 2*Q^21*X[1]^7*X[2]*X[3]^4 + 4*Q^21*X[1]^6*X[2]^5*X[3] + 14*Q^21*X[1]^6*X[2]^3*X[3]^3 + 4*Q^21*X[1]^6*X[2]*X[3]^5 + 4*Q^21*X[1]^5*X[2]^6*X[3] + 14*Q^21*X[1]^5*X[2]^5*X[3]^2 + 25*Q^21*X[1]^5*X[2]^4*X[3]^3 + 25*Q^21*X[1]^5*X[2]^3*X[3]^4 + 14*Q^21*X[1]^5*X[2]^2*X[3]^5 + 4*Q^21*X[1]^5*X[2]*X[3]^6 + 2*Q^21*X[1]^4*X[2]^7*X[3] + 25*Q^21*X[1]^4*X[2]^5*X[3]^3 + 25*Q^21*X[1]^4*X[2]^3*X[3]^5 + 2*Q^21*X[1]^4*X[2]*X[3]^7 + 4*Q^21*X[1]^3*X[2]^7*X[3]^2 + 14*Q^21*X[1]^3*X[2]^6*X[3]^3 + 25*Q^21*X[1]^3*X[2]^5*X[3]^4 + 25*Q^21*X[1]^3*X[2]^4*X[3]^5 + 14*Q^21*X[1]^3*X[2]^3*X[3]^6 + 4*Q^21*X[1]^3*X[2]^2*X[3]^7 + 4*Q^21*X[1]^2*X[2]^7*X[3]^3 + 14*Q^21*X[1]^2*X[2]^5*X[3]^5 + 4*Q^21*X[1]^2*X[2]^3*X[3]^7 + 2*Q^21*X[1]*X[2]^7*X[3]^4 + 4*Q^21*X[1]*X[2]^6*X[3]^5 + 4*Q^21*X[1]*X[2]^5*X[3]^6 + 2*Q^21*X[1]*X[2]^4*X[3]^7 + Q^20*X[1]^8*X[2]^2*X[3]^2 + Q^20*X[1]^6*X[2]^6 + 13*Q^20*X[1]^6*X[2]^4*X[3]^2 + 13*Q^20*X[1]^6*X[2]^2*X[3]^4 + Q^20*X[1]^6*X[3]^6 + 13*Q^20*X[1]^4*X[2]^6*X[3]^2 + 39*Q^20*X[1]^4*X[2]^4*X[3]^4 + 13*Q^20*X[1]^4*X[2]^2*X[3]^6 + Q^20*X[1]^2*X[2]^8*X[3]^2 + 13*Q^20*X[1]^2*X[2]^6*X[3]^4 + 13*Q^20*X[1]^2*X[2]^4*X[3]^6 + Q^20*X[1]^2*X[2]^2*X[3]^8 + Q^20*X[2]^6*X[3]^6 + Q^19*X[1]^8*X[2]^3*X[3] + Q^19*X[1]^8*X[2]*X[3]^3 + Q^19*X[1]^7*X[2]^5 + 3*Q^19*X[1]^7*X[2]^4*X[3] + 6*Q^19*X[1]^7*X[2]^3*X[3]^2 + 6*Q^19*X[1]^7*X[2]^2*X[3]^3 + 3*Q^19*X[1]^7*X[2]*X[3]^4 + Q^19*X[1]^7*X[3]^5 + 6*Q^19*X[1]^6*X[2]^5*X[3] + 19*Q^19*X[1]^6*X[2]^3*X[3]^3 + 6*Q^19*X[1]^6*X[2]*X[3]^5 + Q^19*X[1]^5*X[2]^7 + 6*Q^19*X[1]^5*X[2]^6*X[3] + 19*Q^19*X[1]^5*X[2]^5*X[3]^2 + 33*Q^19*X[1]^5*X[2]^4*X[3]^3 + 33*Q^19*X[1]^5*X[2]^3*X[3]^4 + 19*Q^19*X[1]^5*X[2]^2*X[3]^5 + 6*Q^19*X[1]^5*X[2]*X[3]^6 + Q^19*X[1]^5*X[3]^7 + 3*Q^19*X[1]^4*X[2]^7*X[3] + 33*Q^19*X[1]^4*X[2]^5*X[3]^3 + 33*Q^19*X[1]^4*X[2]^3*X[3]^5 + 3*Q^19*X[1]^4*X[2]*X[3]^7 + Q^19*X[1]^3*X[2]^8*X[3] + 6*Q^19*X[1]^3*X[2]^7*X[3]^2 + 19*Q^19*X[1]^3*X[2]^6*X[3]^3 + 33*Q^19*X[1]^3*X[2]^5*X[3]^4 + 33*Q^19*X[1]^3*X[2]^4*X[3]^5 + 19*Q^19*X[1]^3*X[2]^3*X[3]^6 + 6*Q^19*X[1]^3*X[2]^2*X[3]^7 + Q^19*X[1]^3*X[2]*X[3]^8 + 6*Q^19*X[1]^2*X[2]^7*X[3]^3 + 19*Q^19*X[1]^2*X[2]^5*X[3]^5 + 6*Q^19*X[1]^2*X[2]^3*X[3]^7 + Q^19*X[1]*X[2]^8*X[3]^3 + 3*Q^19*X[1]*X[2]^7*X[3]^4 + 6*Q^19*X[1]*X[2]^6*X[3]^5 + 6*Q^19*X[1]*X[2]^5*X[3]^6 + 3*Q^19*X[1]*X[2]^4*X[3]^7 + Q^19*X[1]*X[2]^3*X[3]^8 + Q^19*X[2]^7*X[3]^5 + Q^19*X[2]^5*X[3]^7 + Q^18*X[1]^8*X[2]^2*X[3]^2 + Q^18*X[1]^6*X[2]^6 + 15*Q^18*X[1]^6*X[2]^4*X[3]^2 + 15*Q^18*X[1]^6*X[2]^2*X[3]^4 + Q^18*X[1]^6*X[3]^6 + 15*Q^18*X[1]^4*X[2]^6*X[3]^2 + 45*Q^18*X[1]^4*X[2]^4*X[3]^4 + 15*Q^18*X[1]^4*X[2]^2*X[3]^6 + Q^18*X[1]^2*X[2]^8*X[3]^2 + 15*Q^18*X[1]^2*X[2]^6*X[3]^4 + 15*Q^18*X[1]^2*X[2]^4*X[3]^6 + Q^18*X[1]^2*X[2]^2*X[3]^8 + Q^18*X[2]^6*X[3]^6 + Q^17*X[1]^8*X[2]^3*X[3] + Q^17*X[1]^8*X[2]*X[3]^3 + Q^17*X[1]^7*X[2]^5 + 4*Q^17*X[1]^7*X[2]^4*X[3] + 7*Q^17*X[1]^7*X[2]^3*X[3]^2 + 7*Q^17*X[1]^7*X[2]^2*X[3]^3 + 4*Q^17*X[1]^7*X[2]*X[3]^4 + Q^17*X[1]^7*X[3]^5 + 7*Q^17*X[1]^6*X[2]^5*X[3] + 22*Q^17*X[1]^6*X[2]^3*X[3]^3 + 7*Q^17*X[1]^6*X[2]*X[3]^5 + Q^17*X[1]^5*X[2]^7 + 7*Q^17*X[1]^5*X[2]^6*X[3] + 22*Q^17*X[1]^5*X[2]^5*X[3]^2 + 37*Q^17*X[1]^5*X[2]^4*X[3]^3 + 37*Q^17*X[1]^5*X[2]^3*X[3]^4 + 22*Q^17*X[1]^5*X[2]^2*X[3]^5 + 7*Q^17*X[1]^5*X[2]*X[3]^6 + Q^17*X[1]^5*X[3]^7 + 4*Q^17*X[1]^4*X[2]^7*X[3] + 37*Q^17*X[1]^4*X[2]^5*X[3]^3 + 37*Q^17*X[1]^4*X[2]^3*X[3]^5 + 4*Q^17*X[1]^4*X[2]*X[3]^7 + Q^17*X[1]^3*X[2]^8*X[3] + 7*Q^17*X[1]^3*X[2]^7*X[3]^2 + 22*Q^17*X[1]^3*X[2]^6*X[3]^3 + 37*Q^17*X[1]^3*X[2]^5*X[3]^4 + 37*Q^17*X[1]^3*X[2]^4*X[3]^5 + 22*Q^17*X[1]^3*X[2]^3*X[3]^6 + 7*Q^17*X[1]^3*X[2]^2*X[3]^7 + Q^17*X[1]^3*X[2]*X[3]^8 + 7*Q^17*X[1]^2*X[2]^7*X[3]^3 + 22*Q^17*X[1]^2*X[2]^5*X[3]^5 + 7*Q^17*X[1]^2*X[2]^3*X[3]^7 + Q^17*X[1]*X[2]^8*X[3]^3 + 4*Q^17*X[1]*X[2]^7*X[3]^4 + 7*Q^17*X[1]*X[2]^6*X[3]^5 + 7*Q^17*X[1]*X[2]^5*X[3]^6 + 4*Q^17*X[1]*X[2]^4*X[3]^7 + Q^17*X[1]*X[2]^3*X[3]^8 + Q^17*X[2]^7*X[3]^5 + Q^17*X[2]^5*X[3]^7 + Q^16*X[1]^8*X[2]^4 + 2*Q^16*X[1]^8*X[2]^2*X[3]^2 + Q^16*X[1]^8*X[3]^4 + 2*Q^16*X[1]^6*X[2]^6 + 18*Q^16*X[1]^6*X[2]^4*X[3]^2 + 18*Q^16*X[1]^6*X[2]^2*X[3]^4 + 2*Q^16*X[1]^6*X[3]^6 + Q^16*X[1]^4*X[2]^8 + 18*Q^16*X[1]^4*X[2]^6*X[3]^2 + 50*Q^16*X[1]^4*X[2]^4*X[3]^4 + 18*Q^16*X[1]^4*X[2]^2*X[3]^6 + Q^16*X[1]^4*X[3]^8 + 2*Q^16*X[1]^2*X[2]^8*X[3]^2 + 18*Q^16*X[1]^2*X[2]^6*X[3]^4 + 18*Q^16*X[1]^2*X[2]^4*X[3]^6 + 2*Q^16*X[1]^2*X[2]^2*X[3]^8 + Q^16*X[2]^8*X[3]^4 + 2*Q^16*X[2]^6*X[3]^6 + Q^16*X[2]^4*X[3]^8 + Q^15*X[1]^8*X[2]^3*X[3] + Q^15*X[1]^8*X[2]*X[3]^3 + Q^15*X[1]^7*X[2]^5 + 4*Q^15*X[1]^7*X[2]^4*X[3] + 7*Q^15*X[1]^7*X[2]^3*X[3]^2 + 7*Q^15*X[1]^7*X[2]^2*X[3]^3 + 4*Q^15*X[1]^7*X[2]*X[3]^4 + Q^15*X[1]^7*X[3]^5 + 7*Q^15*X[1]^6*X[2]^5*X[3] + 22*Q^15*X[1]^6*X[2]^3*X[3]^3 + 7*Q^15*X[1]^6*X[2]*X[3]^5 + Q^15*X[1]^5*X[2]^7 + 7*Q^15*X[1]^5*X[2]^6*X[3] + 22*Q^15*X[1]^5*X[2]^5*X[3]^2 + 37*Q^15*X[1]^5*X[2]^4*X[3]^3 + 37*Q^15*X[1]^5*X[2]^3*X[3]^4 + 22*Q^15*X[1]^5*X[2]^2*X[3]^5 + 7*Q^15*X[1]^5*X[2]*X[3]^6 + Q^15*X[1]^5*X[3]^7 + 4*Q^15*X[1]^4*X[2]^7*X[3] + 37*Q^15*X[1]^4*X[2]^5*X[3]^3 + 37*Q^15*X[1]^4*X[2]^3*X[3]^5 + 4*Q^15*X[1]^4*X[2]*X[3]^7 + Q^15*X[1]^3*X[2]^8*X[3] + 7*Q^15*X[1]^3*X[2]^7*X[3]^2 + 22*Q^15*X[1]^3*X[2]^6*X[3]^3 + 37*Q^15*X[1]^3*X[2]^5*X[3]^4 + 37*Q^15*X[1]^3*X[2]^4*X[3]^5 + 22*Q^15*X[1]^3*X[2]^3*X[3]^6 + 7*Q^15*X[1]^3*X[2]^2*X[3]^7 + Q^15*X[1]^3*X[2]*X[3]^8 + 7*Q^15*X[1]^2*X[2]^7*X[3]^3 + 22*Q^15*X[1]^2*X[2]^5*X[3]^5 + 7*Q^15*X[1]^2*X[2]^3*X[3]^7 + Q^15*X[1]*X[2]^8*X[3]^3 + 4*Q^15*X[1]*X[2]^7*X[3]^4 + 7*Q^15*X[1]*X[2]^6*X[3]^5 + 7*Q^15*X[1]*X[2]^5*X[3]^6 + 4*Q^15*X[1]*X[2]^4*X[3]^7 + Q^15*X[1]*X[2]^3*X[3]^8 + Q^15*X[2]^7*X[3]^5 + Q^15*X[2]^5*X[3]^7 + Q^14*X[1]^8*X[2]^2*X[3]^2 + Q^14*X[1]^6*X[2]^6 + 15*Q^14*X[1]^6*X[2]^4*X[3]^2 + 15*Q^14*X[1]^6*X[2]^2*X[3]^4 + Q^14*X[1]^6*X[3]^6 + 15*Q^14*X[1]^4*X[2]^6*X[3]^2 + 45*Q^14*X[1]^4*X[2]^4*X[3]^4 + 15*Q^14*X[1]^4*X[2]^2*X[3]^6 + Q^14*X[1]^2*X[2]^8*X[3]^2 + 15*Q^14*X[1]^2*X[2]^6*X[3]^4 + 15*Q^14*X[1]^2*X[2]^4*X[3]^6 + Q^14*X[1]^2*X[2]^2*X[3]^8 + Q^14*X[2]^6*X[3]^6 + Q^13*X[1]^8*X[2]^3*X[3] + Q^13*X[1]^8*X[2]*X[3]^3 + Q^13*X[1]^7*X[2]^5 + 3*Q^13*X[1]^7*X[2]^4*X[3] + 6*Q^13*X[1]^7*X[2]^3*X[3]^2 + 6*Q^13*X[1]^7*X[2]^2*X[3]^3 + 3*Q^13*X[1]^7*X[2]*X[3]^4 + Q^13*X[1]^7*X[3]^5 + 6*Q^13*X[1]^6*X[2]^5*X[3] + 19*Q^13*X[1]^6*X[2]^3*X[3]^3 + 6*Q^13*X[1]^6*X[2]*X[3]^5 + Q^13*X[1]^5*X[2]^7 + 6*Q^13*X[1]^5*X[2]^6*X[3] + 19*Q^13*X[1]^5*X[2]^5*X[3]^2 + 33*Q^13*X[1]^5*X[2]^4*X[3]^3 + 33*Q^13*X[1]^5*X[2]^3*X[3]^4 + 19*Q^13*X[1]^5*X[2]^2*X[3]^5 + 6*Q^13*X[1]^5*X[2]*X[3]^6 + Q^13*X[1]^5*X[3]^7 + 3*Q^13*X[1]^4*X[2]^7*X[3] + 33*Q^13*X[1]^4*X[2]^5*X[3]^3 + 33*Q^13*X[1]^4*X[2]^3*X[3]^5 + 3*Q^13*X[1]^4*X[2]*X[3]^7 + Q^13*X[1]^3*X[2]^8*X[3] + 6*Q^13*X[1]^3*X[2]^7*X[3]^2 + 19*Q^13*X[1]^3*X[2]^6*X[3]^3 + 33*Q^13*X[1]^3*X[2]^5*X[3]^4 + 33*Q^13*X[1]^3*X[2]^4*X[3]^5 + 19*Q^13*X[1]^3*X[2]^3*X[3]^6 + 6*Q^13*X[1]^3*X[2]^2*X[3]^7 + Q^13*X[1]^3*X[2]*X[3]^8 + 6*Q^13*X[1]^2*X[2]^7*X[3]^3 + 19*Q^13*X[1]^2*X[2]^5*X[3]^5 + 6*Q^13*X[1]^2*X[2]^3*X[3]^7 + Q^13*X[1]*X[2]^8*X[3]^3 + 3*Q^13*X[1]*X[2]^7*X[3]^4 + 6*Q^13*X[1]*X[2]^6*X[3]^5 + 6*Q^13*X[1]*X[2]^5*X[3]^6 + 3*Q^13*X[1]*X[2]^4*X[3]^7 + Q^13*X[1]*X[2]^3*X[3]^8 + Q^13*X[2]^7*X[3]^5 + Q^13*X[2]^5*X[3]^7 + Q^12*X[1]^8*X[2]^2*X[3]^2 + Q^12*X[1]^6*X[2]^6 + 13*Q^12*X[1]^6*X[2]^4*X[3]^2 + 13*Q^12*X[1]^6*X[2]^2*X[3]^4 + Q^12*X[1]^6*X[3]^6 + 13*Q^12*X[1]^4*X[2]^6*X[3]^2 + 39*Q^12*X[1]^4*X[2]^4*X[3]^4 + 13*Q^12*X[1]^4*X[2]^2*X[3]^6 + Q^12*X[1]^2*X[2]^8*X[3]^2 + 13*Q^12*X[1]^2*X[2]^6*X[3]^4 + 13*Q^12*X[1]^2*X[2]^4*X[3]^6 + Q^12*X[1]^2*X[2]^2*X[3]^8 + Q^12*X[2]^6*X[3]^6 + 2*Q^11*X[1]^7*X[2]^4*X[3] + 4*Q^11*X[1]^7*X[2]^3*X[3]^2 + 4*Q^11*X[1]^7*X[2]^2*X[3]^3 + 2*Q^11*X[1]^7*X[2]*X[3]^4 + 4*Q^11*X[1]^6*X[2]^5*X[3] + 14*Q^11*X[1]^6*X[2]^3*X[3]^3 + 4*Q^11*X[1]^6*X[2]*X[3]^5 + 4*Q^11*X[1]^5*X[2]^6*X[3] + 14*Q^11*X[1]^5*X[2]^5*X[3]^2 + 25*Q^11*X[1]^5*X[2]^4*X[3]^3 + 25*Q^11*X[1]^5*X[2]^3*X[3]^4 + 14*Q^11*X[1]^5*X[2]^2*X[3]^5 + 4*Q^11*X[1]^5*X[2]*X[3]^6 + 2*Q^11*X[1]^4*X[2]^7*X[3] + 25*Q^11*X[1]^4*X[2]^5*X[3]^3 + 25*Q^11*X[1]^4*X[2]^3*X[3]^5 + 2*Q^11*X[1]^4*X[2]*X[3]^7 + 4*Q^11*X[1]^3*X[2]^7*X[3]^2 + 14*Q^11*X[1]^3*X[2]^6*X[3]^3 + 25*Q^11*X[1]^3*X[2]^5*X[3]^4 + 25*Q^11*X[1]^3*X[2]^4*X[3]^5 + 14*Q^11*X[1]^3*X[2]^3*X[3]^6 + 4*Q^11*X[1]^3*X[2]^2*X[3]^7 + 4*Q^11*X[1]^2*X[2]^7*X[3]^3 + 14*Q^11*X[1]^2*X[2]^5*X[3]^5 + 4*Q^11*X[1]^2*X[2]^3*X[3]^7 + 2*Q^11*X[1]*X[2]^7*X[3]^4 + 4*Q^11*X[1]*X[2]^6*X[3]^5 + 4*Q^11*X[1]*X[2]^5*X[3]^6 + 2*Q^11*X[1]*X[2]^4*X[3]^7 + 8*Q^10*X[1]^6*X[2]^4*X[3]^2 + 8*Q^10*X[1]^6*X[2]^2*X[3]^4 + 8*Q^10*X[1]^4*X[2]^6*X[3]^2 + 27*Q^10*X[1]^4*X[2]^4*X[3]^4 + 8*Q^10*X[1]^4*X[2]^2*X[3]^6 + 8*Q^10*X[1]^2*X[2]^6*X[3]^4 + 8*Q^10*X[1]^2*X[2]^4*X[3]^6 + Q^9*X[1]^7*X[2]^4*X[3] + 2*Q^9*X[1]^7*X[2]^3*X[3]^2 + 2*Q^9*X[1]^7*X[2]^2*X[3]^3 + Q^9*X[1]^7*X[2]*X[3]^4 + 2*Q^9*X[1]^6*X[2]^5*X[3] + 9*Q^9*X[1]^6*X[2]^3*X[3]^3 + 2*Q^9*X[1]^6*X[2]*X[3]^5 + 2*Q^9*X[1]^5*X[2]^6*X[3] + 9*Q^9*X[1]^5*X[2]^5*X[3]^2 + 17*Q^9*X[1]^5*X[2]^4*X[3]^3 + 17*Q^9*X[1]^5*X[2]^3*X[3]^4 + 9*Q^9*X[1]^5*X[2]^2*X[3]^5 + 2*Q^9*X[1]^5*X[2]*X[3]^6 + Q^9*X[1]^4*X[2]^7*X[3] + 17*Q^9*X[1]^4*X[2]^5*X[3]^3 + 17*Q^9*X[1]^4*X[2]^3*X[3]^5 + Q^9*X[1]^4*X[2]*X[3]^7 + 2*Q^9*X[1]^3*X[2]^7*X[3]^2 + 9*Q^9*X[1]^3*X[2]^6*X[3]^3 + 17*Q^9*X[1]^3*X[2]^5*X[3]^4 + 17*Q^9*X[1]^3*X[2]^4*X[3]^5 + 9*Q^9*X[1]^3*X[2]^3*X[3]^6 + 2*Q^9*X[1]^3*X[2]^2*X[3]^7 + 2*Q^9*X[1]^2*X[2]^7*X[3]^3 + 9*Q^9*X[1]^2*X[2]^5*X[3]^5 + 2*Q^9*X[1]^2*X[2]^3*X[3]^7 + Q^9*X[1]*X[2]^7*X[3]^4 + 2*Q^9*X[1]*X[2]^6*X[3]^5 + 2*Q^9*X[1]*X[2]^5*X[3]^6 + Q^9*X[1]*X[2]^4*X[3]^7 + 5*Q^8*X[1]^6*X[2]^4*X[3]^2 + 5*Q^8*X[1]^6*X[2]^2*X[3]^4 + 5*Q^8*X[1]^4*X[2]^6*X[3]^2 + 19*Q^8*X[1]^4*X[2]^4*X[3]^4 + 5*Q^8*X[1]^4*X[2]^2*X[3]^6 + 5*Q^8*X[1]^2*X[2]^6*X[3]^4 + 5*Q^8*X[1]^2*X[2]^4*X[3]^6 + Q^7*X[1]^7*X[2]^3*X[3]^2 + Q^7*X[1]^7*X[2]^2*X[3]^3 + Q^7*X[1]^6*X[2]^5*X[3] + 5*Q^7*X[1]^6*X[2]^3*X[3]^3 + Q^7*X[1]^6*X[2]*X[3]^5 + Q^7*X[1]^5*X[2]^6*X[3] + 5*Q^7*X[1]^5*X[2]^5*X[3]^2 + 10*Q^7*X[1]^5*X[2]^4*X[3]^3 + 10*Q^7*X[1]^5*X[2]^3*X[3]^4 + 5*Q^7*X[1]^5*X[2]^2*X[3]^5 + Q^7*X[1]^5*X[2]*X[3]^6 + 10*Q^7*X[1]^4*X[2]^5*X[3]^3 + 10*Q^7*X[1]^4*X[2]^3*X[3]^5 + Q^7*X[1]^3*X[2]^7*X[3]^2 + 5*Q^7*X[1]^3*X[2]^6*X[3]^3 + 10*Q^7*X[1]^3*X[2]^5*X[3]^4 + 10*Q^7*X[1]^3*X[2]^4*X[3]^5 + 5*Q^7*X[1]^3*X[2]^3*X[3]^6 + Q^7*X[1]^3*X[2]^2*X[3]^7 + Q^7*X[1]^2*X[2]^7*X[3]^3 + 5*Q^7*X[1]^2*X[2]^5*X[3]^5 + Q^7*X[1]^2*X[2]^3*X[3]^7 + Q^7*X[1]*X[2]^6*X[3]^5 + Q^7*X[1]*X[2]^5*X[3]^6 + 2*Q^6*X[1]^6*X[2]^4*X[3]^2 + 2*Q^6*X[1]^6*X[2]^2*X[3]^4 + 2*Q^6*X[1]^4*X[2]^6*X[3]^2 + 10*Q^6*X[1]^4*X[2]^4*X[3]^4 + 2*Q^6*X[1]^4*X[2]^2*X[3]^6 + 2*Q^6*X[1]^2*X[2]^6*X[3]^4 + 2*Q^6*X[1]^2*X[2]^4*X[3]^6 + 2*Q^5*X[1]^6*X[2]^3*X[3]^3 + 2*Q^5*X[1]^5*X[2]^5*X[3]^2 + 5*Q^5*X[1]^5*X[2]^4*X[3]^3 + 5*Q^5*X[1]^5*X[2]^3*X[3]^4 + 2*Q^5*X[1]^5*X[2]^2*X[3]^5 + 5*Q^5*X[1]^4*X[2]^5*X[3]^3 + 5*Q^5*X[1]^4*X[2]^3*X[3]^5 + 2*Q^5*X[1]^3*X[2]^6*X[3]^3 + 5*Q^5*X[1]^3*X[2]^5*X[3]^4 + 5*Q^5*X[1]^3*X[2]^4*X[3]^5 + 2*Q^5*X[1]^3*X[2]^3*X[3]^6 + 2*Q^5*X[1]^2*X[2]^5*X[3]^5 + Q^4*X[1]^6*X[2]^4*X[3]^2 + Q^4*X[1]^6*X[2]^2*X[3]^4 + Q^4*X[1]^4*X[2]^6*X[3]^2 + 5*Q^4*X[1]^4*X[2]^4*X[3]^4 + Q^4*X[1]^4*X[2]^2*X[3]^6 + Q^4*X[1]^2*X[2]^6*X[3]^4 + Q^4*X[1]^2*X[2]^4*X[3]^6 + Q^3*X[1]^6*X[2]^3*X[3]^3 + Q^3*X[1]^5*X[2]^5*X[3]^2 + 2*Q^3*X[1]^5*X[2]^4*X[3]^3 + 2*Q^3*X[1]^5*X[2]^3*X[3]^4 + Q^3*X[1]^5*X[2]^2*X[3]^5 + 2*Q^3*X[1]^4*X[2]^5*X[3]^3 + 2*Q^3*X[1]^4*X[2]^3*X[3]^5 + Q^3*X[1]^3*X[2]^6*X[3]^3 + 2*Q^3*X[1]^3*X[2]^5*X[3]^4 + 2*Q^3*X[1]^3*X[2]^4*X[3]^5 + Q^3*X[1]^3*X[2]^3*X[3]^6 + Q^3*X[1]^2*X[2]^5*X[3]^5 + 2*Q^2*X[1]^4*X[2]^4*X[3]^4 + Q*X[1]^5*X[2]^4*X[3]^3 + Q*X[1]^5*X[2]^3*X[3]^4 + Q*X[1]^4*X[2]^5*X[3]^3 + Q*X[1]^4*X[2]^3*X[3]^5 + Q*X[1]^3*X[2]^5*X[3]^4 + Q*X[1]^3*X[2]^4*X[3]^5 + X[1]^4*X[2]^4*X[3]^4):

Ome3[2,5]:=1/Q^25*(Q^50*X[1]^5*X[2]^5*X[3]^5 + Q^49*X[1]^6*X[2]^5*X[3]^4 + Q^49*X[1]^6*X[2]^4*X[3]^5 + Q^49*X[1]^5*X[2]^6*X[3]^4 + Q^49*X[1]^5*X[2]^4*X[3]^6 + Q^49*X[1]^4*X[2]^6*X[3]^5 + Q^49*X[1]^4*X[2]^5*X[3]^6 + 2*Q^48*X[1]^5*X[2]^5*X[3]^5 + Q^47*X[1]^7*X[2]^4*X[3]^4 + Q^47*X[1]^6*X[2]^6*X[3]^3 + 2*Q^47*X[1]^6*X[2]^5*X[3]^4 + 2*Q^47*X[1]^6*X[2]^4*X[3]^5 + Q^47*X[1]^6*X[2]^3*X[3]^6 + 2*Q^47*X[1]^5*X[2]^6*X[3]^4 + 2*Q^47*X[1]^5*X[2]^4*X[3]^6 + Q^47*X[1]^4*X[2]^7*X[3]^4 + 2*Q^47*X[1]^4*X[2]^6*X[3]^5 + 2*Q^47*X[1]^4*X[2]^5*X[3]^6 + Q^47*X[1]^4*X[2]^4*X[3]^7 + Q^47*X[1]^3*X[2]^6*X[3]^6 + Q^46*X[1]^7*X[2]^5*X[3]^3 + Q^46*X[1]^7*X[2]^3*X[3]^5 + Q^46*X[1]^5*X[2]^7*X[3]^3 + 5*Q^46*X[1]^5*X[2]^5*X[3]^5 + Q^46*X[1]^5*X[2]^3*X[3]^7 + Q^46*X[1]^3*X[2]^7*X[3]^5 + Q^46*X[1]^3*X[2]^5*X[3]^7 + 2*Q^45*X[1]^7*X[2]^4*X[3]^4 + 2*Q^45*X[1]^6*X[2]^6*X[3]^3 + 5*Q^45*X[1]^6*X[2]^5*X[3]^4 + 5*Q^45*X[1]^6*X[2]^4*X[3]^5 + 2*Q^45*X[1]^6*X[2]^3*X[3]^6 + 5*Q^45*X[1]^5*X[2]^6*X[3]^4 + 5*Q^45*X[1]^5*X[2]^4*X[3]^6 + 2*Q^45*X[1]^4*X[2]^7*X[3]^4 + 5*Q^45*X[1]^4*X[2]^6*X[3]^5 + 5*Q^45*X[1]^4*X[2]^5*X[3]^6 + 2*Q^45*X[1]^4*X[2]^4*X[3]^7 + 2*Q^45*X[1]^3*X[2]^6*X[3]^6 + 2*Q^44*X[1]^7*X[2]^5*X[3]^3 + 2*Q^44*X[1]^7*X[2]^3*X[3]^5 + 2*Q^44*X[1]^5*X[2]^7*X[3]^3 + 10*Q^44*X[1]^5*X[2]^5*X[3]^5 + 2*Q^44*X[1]^5*X[2]^3*X[3]^7 + 2*Q^44*X[1]^3*X[2]^7*X[3]^5 + 2*Q^44*X[1]^3*X[2]^5*X[3]^7 + Q^43*X[1]^8*X[2]^4*X[3]^3 + Q^43*X[1]^8*X[2]^3*X[3]^4 + Q^43*X[1]^7*X[2]^6*X[3]^2 + 5*Q^43*X[1]^7*X[2]^4*X[3]^4 + Q^43*X[1]^7*X[2]^2*X[3]^6 + Q^43*X[1]^6*X[2]^7*X[3]^2 + 5*Q^43*X[1]^6*X[2]^6*X[3]^3 + 10*Q^43*X[1]^6*X[2]^5*X[3]^4 + 10*Q^43*X[1]^6*X[2]^4*X[3]^5 + 5*Q^43*X[1]^6*X[2]^3*X[3]^6 + Q^43*X[1]^6*X[2]^2*X[3]^7 + 10*Q^43*X[1]^5*X[2]^6*X[3]^4 + 10*Q^43*X[1]^5*X[2]^4*X[3]^6 + Q^43*X[1]^4*X[2]^8*X[3]^3 + 5*Q^43*X[1]^4*X[2]^7*X[3]^4 + 10*Q^43*X[1]^4*X[2]^6*X[3]^5 + 10*Q^43*X[1]^4*X[2]^5*X[3]^6 + 5*Q^43*X[1]^4*X[2]^4*X[3]^7 + Q^43*X[1]^4*X[2]^3*X[3]^8 + Q^43*X[1]^3*X[2]^8*X[3]^4 + 5*Q^43*X[1]^3*X[2]^6*X[3]^6 + Q^43*X[1]^3*X[2]^4*X[3]^8 + Q^43*X[1]^2*X[2]^7*X[3]^6 + Q^43*X[1]^2*X[2]^6*X[3]^7 + 5*Q^42*X[1]^7*X[2]^5*X[3]^3 + 5*Q^42*X[1]^7*X[2]^3*X[3]^5 + 5*Q^42*X[1]^5*X[2]^7*X[3]^3 + 20*Q^42*X[1]^5*X[2]^5*X[3]^5 + 5*Q^42*X[1]^5*X[2]^3*X[3]^7 + 5*Q^42*X[1]^3*X[2]^7*X[3]^5 + 5*Q^42*X[1]^3*X[2]^5*X[3]^7 + Q^41*X[1]^8*X[2]^5*X[3]^2 + 2*Q^41*X[1]^8*X[2]^4*X[3]^3 + 2*Q^41*X[1]^8*X[2]^3*X[3]^4 + Q^41*X[1]^8*X[2]^2*X[3]^5 + 2*Q^41*X[1]^7*X[2]^6*X[3]^2 + 10*Q^41*X[1]^7*X[2]^4*X[3]^4 + 2*Q^41*X[1]^7*X[2]^2*X[3]^6 + 2*Q^41*X[1]^6*X[2]^7*X[3]^2 + 10*Q^41*X[1]^6*X[2]^6*X[3]^3 + 20*Q^41*X[1]^6*X[2]^5*X[3]^4 + 20*Q^41*X[1]^6*X[2]^4*X[3]^5 + 10*Q^41*X[1]^6*X[2]^3*X[3]^6 + 2*Q^41*X[1]^6*X[2]^2*X[3]^7 + Q^41*X[1]^5*X[2]^8*X[3]^2 + 20*Q^41*X[1]^5*X[2]^6*X[3]^4 + 20*Q^41*X[1]^5*X[2]^4*X[3]^6 + Q^41*X[1]^5*X[2]^2*X[3]^8 + 2*Q^41*X[1]^4*X[2]^8*X[3]^3 + 10*Q^41*X[1]^4*X[2]^7*X[3]^4 + 20*Q^41*X[1]^4*X[2]^6*X[3]^5 + 20*Q^41*X[1]^4*X[2]^5*X[3]^6 + 10*Q^41*X[1]^4*X[2]^4*X[3]^7 + 2*Q^41*X[1]^4*X[2]^3*X[3]^8 + 2*Q^41*X[1]^3*X[2]^8*X[3]^4 + 10*Q^41*X[1]^3*X[2]^6*X[3]^6 + 2*Q^41*X[1]^3*X[2]^4*X[3]^8 + Q^41*X[1]^2*X[2]^8*X[3]^5 + 2*Q^41*X[1]^2*X[2]^7*X[3]^6 + 2*Q^41*X[1]^2*X[2]^6*X[3]^7 + Q^41*X[1]^2*X[2]^5*X[3]^8 + 10*Q^40*X[1]^7*X[2]^5*X[3]^3 + 10*Q^40*X[1]^7*X[2]^3*X[3]^5 + 10*Q^40*X[1]^5*X[2]^7*X[3]^3 + 35*Q^40*X[1]^5*X[2]^5*X[3]^5 + 10*Q^40*X[1]^5*X[2]^3*X[3]^7 + 10*Q^40*X[1]^3*X[2]^7*X[3]^5 + 10*Q^40*X[1]^3*X[2]^5*X[3]^7 + 2*Q^39*X[1]^8*X[2]^5*X[3]^2 + 5*Q^39*X[1]^8*X[2]^4*X[3]^3 + 5*Q^39*X[1]^8*X[2]^3*X[3]^4 + 2*Q^39*X[1]^8*X[2]^2*X[3]^5 + 5*Q^39*X[1]^7*X[2]^6*X[3]^2 + 19*Q^39*X[1]^7*X[2]^4*X[3]^4 + 5*Q^39*X[1]^7*X[2]^2*X[3]^6 + 5*Q^39*X[1]^6*X[2]^7*X[3]^2 + 19*Q^39*X[1]^6*X[2]^6*X[3]^3 + 33*Q^39*X[1]^6*X[2]^5*X[3]^4 + 33*Q^39*X[1]^6*X[2]^4*X[3]^5 + 19*Q^39*X[1]^6*X[2]^3*X[3]^6 + 5*Q^39*X[1]^6*X[2]^2*X[3]^7 + 2*Q^39*X[1]^5*X[2]^8*X[3]^2 + 33*Q^39*X[1]^5*X[2]^6*X[3]^4 + 33*Q^39*X[1]^5*X[2]^4*X[3]^6 + 2*Q^39*X[1]^5*X[2]^2*X[3]^8 + 5*Q^39*X[1]^4*X[2]^8*X[3]^3 + 19*Q^39*X[1]^4*X[2]^7*X[3]^4 + 33*Q^39*X[1]^4*X[2]^6*X[3]^5 + 33*Q^39*X[1]^4*X[2]^5*X[3]^6 + 19*Q^39*X[1]^4*X[2]^4*X[3]^7 + 5*Q^39*X[1]^4*X[2]^3*X[3]^8 + 5*Q^39*X[1]^3*X[2]^8*X[3]^4 + 19*Q^39*X[1]^3*X[2]^6*X[3]^6 + 5*Q^39*X[1]^3*X[2]^4*X[3]^8 + 2*Q^39*X[1]^2*X[2]^8*X[3]^5 + 5*Q^39*X[1]^2*X[2]^7*X[3]^6 + 5*Q^39*X[1]^2*X[2]^6*X[3]^7 + 2*Q^39*X[1]^2*X[2]^5*X[3]^8 + Q^38*X[1]^9*X[2]^3*X[3]^3 + Q^38*X[1]^7*X[2]^7*X[3] + 18*Q^38*X[1]^7*X[2]^5*X[3]^3 + 18*Q^38*X[1]^7*X[2]^3*X[3]^5 + Q^38*X[1]^7*X[2]*X[3]^7 + 18*Q^38*X[1]^5*X[2]^7*X[3]^3 + 56*Q^38*X[1]^5*X[2]^5*X[3]^5 + 18*Q^38*X[1]^5*X[2]^3*X[3]^7 + Q^38*X[1]^3*X[2]^9*X[3]^3 + 18*Q^38*X[1]^3*X[2]^7*X[3]^5 + 18*Q^38*X[1]^3*X[2]^5*X[3]^7 + Q^38*X[1]^3*X[2]^3*X[3]^9 + Q^38*X[1]*X[2]^7*X[3]^7 + Q^37*X[1]^9*X[2]^4*X[3]^2 + Q^37*X[1]^9*X[2]^2*X[3]^4 + Q^37*X[1]^8*X[2]^6*X[3] + 5*Q^37*X[1]^8*X[2]^5*X[3]^2 + 9*Q^37*X[1]^8*X[2]^4*X[3]^3 + 9*Q^37*X[1]^8*X[2]^3*X[3]^4 + 5*Q^37*X[1]^8*X[2]^2*X[3]^5 + Q^37*X[1]^8*X[2]*X[3]^6 + 9*Q^37*X[1]^7*X[2]^6*X[3]^2 + 30*Q^37*X[1]^7*X[2]^4*X[3]^4 + 9*Q^37*X[1]^7*X[2]^2*X[3]^6 + Q^37*X[1]^6*X[2]^8*X[3] + 9*Q^37*X[1]^6*X[2]^7*X[3]^2 + 30*Q^37*X[1]^6*X[2]^6*X[3]^3 + 54*Q^37*X[1]^6*X[2]^5*X[3]^4 + 54*Q^37*X[1]^6*X[2]^4*X[3]^5 + 30*Q^37*X[1]^6*X[2]^3*X[3]^6 + 9*Q^37*X[1]^6*X[2]^2*X[3]^7 + Q^37*X[1]^6*X[2]*X[3]^8 + 5*Q^37*X[1]^5*X[2]^8*X[3]^2 + 54*Q^37*X[1]^5*X[2]^6*X[3]^4 + 54*Q^37*X[1]^5*X[2]^4*X[3]^6 + 5*Q^37*X[1]^5*X[2]^2*X[3]^8 + Q^37*X[1]^4*X[2]^9*X[3]^2 + 9*Q^37*X[1]^4*X[2]^8*X[3]^3 + 30*Q^37*X[1]^4*X[2]^7*X[3]^4 + 54*Q^37*X[1]^4*X[2]^6*X[3]^5 + 54*Q^37*X[1]^4*X[2]^5*X[3]^6 + 30*Q^37*X[1]^4*X[2]^4*X[3]^7 + 9*Q^37*X[1]^4*X[2]^3*X[3]^8 + Q^37*X[1]^4*X[2]^2*X[3]^9 + 9*Q^37*X[1]^3*X[2]^8*X[3]^4 + 30*Q^37*X[1]^3*X[2]^6*X[3]^6 + 9*Q^37*X[1]^3*X[2]^4*X[3]^8 + Q^37*X[1]^2*X[2]^9*X[3]^4 + 5*Q^37*X[1]^2*X[2]^8*X[3]^5 + 9*Q^37*X[1]^2*X[2]^7*X[3]^6 + 9*Q^37*X[1]^2*X[2]^6*X[3]^7 + 5*Q^37*X[1]^2*X[2]^5*X[3]^8 + Q^37*X[1]^2*X[2]^4*X[3]^9 + Q^37*X[1]*X[2]^8*X[3]^6 + Q^37*X[1]*X[2]^6*X[3]^8 + 2*Q^36*X[1]^9*X[2]^3*X[3]^3 + 2*Q^36*X[1]^7*X[2]^7*X[3] + 29*Q^36*X[1]^7*X[2]^5*X[3]^3 + 29*Q^36*X[1]^7*X[2]^3*X[3]^5 + 2*Q^36*X[1]^7*X[2]*X[3]^7 + 29*Q^36*X[1]^5*X[2]^7*X[3]^3 + 84*Q^36*X[1]^5*X[2]^5*X[3]^5 + 29*Q^36*X[1]^5*X[2]^3*X[3]^7 + 2*Q^36*X[1]^3*X[2]^9*X[3]^3 + 29*Q^36*X[1]^3*X[2]^7*X[3]^5 + 29*Q^36*X[1]^3*X[2]^5*X[3]^7 + 2*Q^36*X[1]^3*X[2]^3*X[3]^9 + 2*Q^36*X[1]*X[2]^7*X[3]^7 + 2*Q^35*X[1]^9*X[2]^4*X[3]^2 + 2*Q^35*X[1]^9*X[2]^2*X[3]^4 + 2*Q^35*X[1]^8*X[2]^6*X[3] + 8*Q^35*X[1]^8*X[2]^5*X[3]^2 + 16*Q^35*X[1]^8*X[2]^4*X[3]^3 + 16*Q^35*X[1]^8*X[2]^3*X[3]^4 + 8*Q^35*X[1]^8*X[2]^2*X[3]^5 + 2*Q^35*X[1]^8*X[2]*X[3]^6 + 16*Q^35*X[1]^7*X[2]^6*X[3]^2 + 48*Q^35*X[1]^7*X[2]^4*X[3]^4 + 16*Q^35*X[1]^7*X[2]^2*X[3]^6 + 2*Q^35*X[1]^6*X[2]^8*X[3] + 16*Q^35*X[1]^6*X[2]^7*X[3]^2 + 48*Q^35*X[1]^6*X[2]^6*X[3]^3 + 78*Q^35*X[1]^6*X[2]^5*X[3]^4 + 78*Q^35*X[1]^6*X[2]^4*X[3]^5 + 48*Q^35*X[1]^6*X[2]^3*X[3]^6 + 16*Q^35*X[1]^6*X[2]^2*X[3]^7 + 2*Q^35*X[1]^6*X[2]*X[3]^8 + 8*Q^35*X[1]^5*X[2]^8*X[3]^2 + 78*Q^35*X[1]^5*X[2]^6*X[3]^4 + 78*Q^35*X[1]^5*X[2]^4*X[3]^6 + 8*Q^35*X[1]^5*X[2]^2*X[3]^8 + 2*Q^35*X[1]^4*X[2]^9*X[3]^2 + 16*Q^35*X[1]^4*X[2]^8*X[3]^3 + 48*Q^35*X[1]^4*X[2]^7*X[3]^4 + 78*Q^35*X[1]^4*X[2]^6*X[3]^5 + 78*Q^35*X[1]^4*X[2]^5*X[3]^6 + 48*Q^35*X[1]^4*X[2]^4*X[3]^7 + 16*Q^35*X[1]^4*X[2]^3*X[3]^8 + 2*Q^35*X[1]^4*X[2]^2*X[3]^9 + 16*Q^35*X[1]^3*X[2]^8*X[3]^4 + 48*Q^35*X[1]^3*X[2]^6*X[3]^6 + 16*Q^35*X[1]^3*X[2]^4*X[3]^8 + 2*Q^35*X[1]^2*X[2]^9*X[3]^4 + 8*Q^35*X[1]^2*X[2]^8*X[3]^5 + 16*Q^35*X[1]^2*X[2]^7*X[3]^6 + 16*Q^35*X[1]^2*X[2]^6*X[3]^7 + 8*Q^35*X[1]^2*X[2]^5*X[3]^8 + 2*Q^35*X[1]^2*X[2]^4*X[3]^9 + 2*Q^35*X[1]*X[2]^8*X[3]^6 + 2*Q^35*X[1]*X[2]^6*X[3]^8 + Q^34*X[1]^9*X[2]^5*X[3] + 4*Q^34*X[1]^9*X[2]^3*X[3]^3 + Q^34*X[1]^9*X[2]*X[3]^5 + 4*Q^34*X[1]^7*X[2]^7*X[3] + 44*Q^34*X[1]^7*X[2]^5*X[3]^3 + 44*Q^34*X[1]^7*X[2]^3*X[3]^5 + 4*Q^34*X[1]^7*X[2]*X[3]^7 + Q^34*X[1]^5*X[2]^9*X[3] + 44*Q^34*X[1]^5*X[2]^7*X[3]^3 + 119*Q^34*X[1]^5*X[2]^5*X[3]^5 + 44*Q^34*X[1]^5*X[2]^3*X[3]^7 + Q^34*X[1]^5*X[2]*X[3]^9 + 4*Q^34*X[1]^3*X[2]^9*X[3]^3 + 44*Q^34*X[1]^3*X[2]^7*X[3]^5 + 44*Q^34*X[1]^3*X[2]^5*X[3]^7 + 4*Q^34*X[1]^3*X[2]^3*X[3]^9 + Q^34*X[1]*X[2]^9*X[3]^5 + 4*Q^34*X[1]*X[2]^7*X[3]^7 + Q^34*X[1]*X[2]^5*X[3]^9 + 4*Q^33*X[1]^9*X[2]^4*X[3]^2 + 4*Q^33*X[1]^9*X[2]^2*X[3]^4 + 4*Q^33*X[1]^8*X[2]^6*X[3] + 14*Q^33*X[1]^8*X[2]^5*X[3]^2 + 23*Q^33*X[1]^8*X[2]^4*X[3]^3 + 23*Q^33*X[1]^8*X[2]^3*X[3]^4 + 14*Q^33*X[1]^8*X[2]^2*X[3]^5 + 4*Q^33*X[1]^8*X[2]*X[3]^6 + 23*Q^33*X[1]^7*X[2]^6*X[3]^2 + 66*Q^33*X[1]^7*X[2]^4*X[3]^4 + 23*Q^33*X[1]^7*X[2]^2*X[3]^6 + 4*Q^33*X[1]^6*X[2]^8*X[3] + 23*Q^33*X[1]^6*X[2]^7*X[3]^2 + 66*Q^33*X[1]^6*X[2]^6*X[3]^3 + 109*Q^33*X[1]^6*X[2]^5*X[3]^4 + 109*Q^33*X[1]^6*X[2]^4*X[3]^5 + 66*Q^33*X[1]^6*X[2]^3*X[3]^6 + 23*Q^33*X[1]^6*X[2]^2*X[3]^7 + 4*Q^33*X[1]^6*X[2]*X[3]^8 + 14*Q^33*X[1]^5*X[2]^8*X[3]^2 + 109*Q^33*X[1]^5*X[2]^6*X[3]^4 + 109*Q^33*X[1]^5*X[2]^4*X[3]^6 + 14*Q^33*X[1]^5*X[2]^2*X[3]^8 + 4*Q^33*X[1]^4*X[2]^9*X[3]^2 + 23*Q^33*X[1]^4*X[2]^8*X[3]^3 + 66*Q^33*X[1]^4*X[2]^7*X[3]^4 + 109*Q^33*X[1]^4*X[2]^6*X[3]^5 + 109*Q^33*X[1]^4*X[2]^5*X[3]^6 + 66*Q^33*X[1]^4*X[2]^4*X[3]^7 + 23*Q^33*X[1]^4*X[2]^3*X[3]^8 + 4*Q^33*X[1]^4*X[2]^2*X[3]^9 + 23*Q^33*X[1]^3*X[2]^8*X[3]^4 + 66*Q^33*X[1]^3*X[2]^6*X[3]^6 + 23*Q^33*X[1]^3*X[2]^4*X[3]^8 + 4*Q^33*X[1]^2*X[2]^9*X[3]^4 + 14*Q^33*X[1]^2*X[2]^8*X[3]^5 + 23*Q^33*X[1]^2*X[2]^7*X[3]^6 + 23*Q^33*X[1]^2*X[2]^6*X[3]^7 + 14*Q^33*X[1]^2*X[2]^5*X[3]^8 + 4*Q^33*X[1]^2*X[2]^4*X[3]^9 + 4*Q^33*X[1]*X[2]^8*X[3]^6 + 4*Q^33*X[1]*X[2]^6*X[3]^8 + 2*Q^32*X[1]^9*X[2]^5*X[3] + 7*Q^32*X[1]^9*X[2]^3*X[3]^3 + 2*Q^32*X[1]^9*X[2]*X[3]^5 + 7*Q^32*X[1]^7*X[2]^7*X[3] + 60*Q^32*X[1]^7*X[2]^5*X[3]^3 + 60*Q^32*X[1]^7*X[2]^3*X[3]^5 + 7*Q^32*X[1]^7*X[2]*X[3]^7 + 2*Q^32*X[1]^5*X[2]^9*X[3] + 60*Q^32*X[1]^5*X[2]^7*X[3]^3 + 155*Q^32*X[1]^5*X[2]^5*X[3]^5 + 60*Q^32*X[1]^5*X[2]^3*X[3]^7 + 2*Q^32*X[1]^5*X[2]*X[3]^9 + 7*Q^32*X[1]^3*X[2]^9*X[3]^3 + 60*Q^32*X[1]^3*X[2]^7*X[3]^5 + 60*Q^32*X[1]^3*X[2]^5*X[3]^7 + 7*Q^32*X[1]^3*X[2]^3*X[3]^9 + 2*Q^32*X[1]*X[2]^9*X[3]^5 + 7*Q^32*X[1]*X[2]^7*X[3]^7 + 2*Q^32*X[1]*X[2]^5*X[3]^9 + Q^31*X[1]^10*X[2]^3*X[3]^2 + Q^31*X[1]^10*X[2]^2*X[3]^3 + 6*Q^31*X[1]^9*X[2]^4*X[3]^2 + 6*Q^31*X[1]^9*X[2]^2*X[3]^4 + Q^31*X[1]^8*X[2]^7 + 6*Q^31*X[1]^8*X[2]^6*X[3] + 19*Q^31*X[1]^8*X[2]^5*X[3]^2 + 33*Q^31*X[1]^8*X[2]^4*X[3]^3 + 33*Q^31*X[1]^8*X[2]^3*X[3]^4 + 19*Q^31*X[1]^8*X[2]^2*X[3]^5 + 6*Q^31*X[1]^8*X[2]*X[3]^6 + Q^31*X[1]^8*X[3]^7 + Q^31*X[1]^7*X[2]^8 + 33*Q^31*X[1]^7*X[2]^6*X[3]^2 + 87*Q^31*X[1]^7*X[2]^4*X[3]^4 + 33*Q^31*X[1]^7*X[2]^2*X[3]^6 + Q^31*X[1]^7*X[3]^8 + 6*Q^31*X[1]^6*X[2]^8*X[3] + 33*Q^31*X[1]^6*X[2]^7*X[3]^2 + 87*Q^31*X[1]^6*X[2]^6*X[3]^3 + 137*Q^31*X[1]^6*X[2]^5*X[3]^4 + 137*Q^31*X[1]^6*X[2]^4*X[3]^5 + 87*Q^31*X[1]^6*X[2]^3*X[3]^6 + 33*Q^31*X[1]^6*X[2]^2*X[3]^7 + 6*Q^31*X[1]^6*X[2]*X[3]^8 + 19*Q^31*X[1]^5*X[2]^8*X[3]^2 + 137*Q^31*X[1]^5*X[2]^6*X[3]^4 + 137*Q^31*X[1]^5*X[2]^4*X[3]^6 + 19*Q^31*X[1]^5*X[2]^2*X[3]^8 + 6*Q^31*X[1]^4*X[2]^9*X[3]^2 + 33*Q^31*X[1]^4*X[2]^8*X[3]^3 + 87*Q^31*X[1]^4*X[2]^7*X[3]^4 + 137*Q^31*X[1]^4*X[2]^6*X[3]^5 + 137*Q^31*X[1]^4*X[2]^5*X[3]^6 + 87*Q^31*X[1]^4*X[2]^4*X[3]^7 + 33*Q^31*X[1]^4*X[2]^3*X[3]^8 + 6*Q^31*X[1]^4*X[2]^2*X[3]^9 + Q^31*X[1]^3*X[2]^10*X[3]^2 + 33*Q^31*X[1]^3*X[2]^8*X[3]^4 + 87*Q^31*X[1]^3*X[2]^6*X[3]^6 + 33*Q^31*X[1]^3*X[2]^4*X[3]^8 + Q^31*X[1]^3*X[2]^2*X[3]^10 + Q^31*X[1]^2*X[2]^10*X[3]^3 + 6*Q^31*X[1]^2*X[2]^9*X[3]^4 + 19*Q^31*X[1]^2*X[2]^8*X[3]^5 + 33*Q^31*X[1]^2*X[2]^7*X[3]^6 + 33*Q^31*X[1]^2*X[2]^6*X[3]^7 + 19*Q^31*X[1]^2*X[2]^5*X[3]^8 + 6*Q^31*X[1]^2*X[2]^4*X[3]^9 + Q^31*X[1]^2*X[2]^3*X[3]^10 + 6*Q^31*X[1]*X[2]^8*X[3]^6 + 6*Q^31*X[1]*X[2]^6*X[3]^8 + Q^31*X[2]^8*X[3]^7 + Q^31*X[2]^7*X[3]^8 + 3*Q^30*X[1]^9*X[2]^5*X[3] + 10*Q^30*X[1]^9*X[2]^3*X[3]^3 + 3*Q^30*X[1]^9*X[2]*X[3]^5 + 10*Q^30*X[1]^7*X[2]^7*X[3] + 76*Q^30*X[1]^7*X[2]^5*X[3]^3 + 76*Q^30*X[1]^7*X[2]^3*X[3]^5 + 10*Q^30*X[1]^7*X[2]*X[3]^7 + 3*Q^30*X[1]^5*X[2]^9*X[3] + 76*Q^30*X[1]^5*X[2]^7*X[3]^3 + 190*Q^30*X[1]^5*X[2]^5*X[3]^5 + 76*Q^30*X[1]^5*X[2]^3*X[3]^7 + 3*Q^30*X[1]^5*X[2]*X[3]^9 + 10*Q^30*X[1]^3*X[2]^9*X[3]^3 + 76*Q^30*X[1]^3*X[2]^7*X[3]^5 + 76*Q^30*X[1]^3*X[2]^5*X[3]^7 + 10*Q^30*X[1]^3*X[2]^3*X[3]^9 + 3*Q^30*X[1]*X[2]^9*X[3]^5 + 10*Q^30*X[1]*X[2]^7*X[3]^7 + 3*Q^30*X[1]*X[2]^5*X[3]^9 + Q^29*X[1]^10*X[2]^4*X[3] + Q^29*X[1]^10*X[2]^3*X[3]^2 + Q^29*X[1]^10*X[2]^2*X[3]^3 + Q^29*X[1]^10*X[2]*X[3]^4 + Q^29*X[1]^9*X[2]^6 + 9*Q^29*X[1]^9*X[2]^4*X[3]^2 + 9*Q^29*X[1]^9*X[2]^2*X[3]^4 + Q^29*X[1]^9*X[3]^6 + Q^29*X[1]^8*X[2]^7 + 9*Q^29*X[1]^8*X[2]^6*X[3] + 25*Q^29*X[1]^8*X[2]^5*X[3]^2 + 40*Q^29*X[1]^8*X[2]^4*X[3]^3 + 40*Q^29*X[1]^8*X[2]^3*X[3]^4 + 25*Q^29*X[1]^8*X[2]^2*X[3]^5 + 9*Q^29*X[1]^8*X[2]*X[3]^6 + Q^29*X[1]^8*X[3]^7 + Q^29*X[1]^7*X[2]^8 + 40*Q^29*X[1]^7*X[2]^6*X[3]^2 + 104*Q^29*X[1]^7*X[2]^4*X[3]^4 + 40*Q^29*X[1]^7*X[2]^2*X[3]^6 + Q^29*X[1]^7*X[3]^8 + Q^29*X[1]^6*X[2]^9 + 9*Q^29*X[1]^6*X[2]^8*X[3] + 40*Q^29*X[1]^6*X[2]^7*X[3]^2 + 104*Q^29*X[1]^6*X[2]^6*X[3]^3 + 165*Q^29*X[1]^6*X[2]^5*X[3]^4 + 165*Q^29*X[1]^6*X[2]^4*X[3]^5 + 104*Q^29*X[1]^6*X[2]^3*X[3]^6 + 40*Q^29*X[1]^6*X[2]^2*X[3]^7 + 9*Q^29*X[1]^6*X[2]*X[3]^8 + Q^29*X[1]^6*X[3]^9 + 25*Q^29*X[1]^5*X[2]^8*X[3]^2 + 165*Q^29*X[1]^5*X[2]^6*X[3]^4 + 165*Q^29*X[1]^5*X[2]^4*X[3]^6 + 25*Q^29*X[1]^5*X[2]^2*X[3]^8 + Q^29*X[1]^4*X[2]^10*X[3] + 9*Q^29*X[1]^4*X[2]^9*X[3]^2 + 40*Q^29*X[1]^4*X[2]^8*X[3]^3 + 104*Q^29*X[1]^4*X[2]^7*X[3]^4 + 165*Q^29*X[1]^4*X[2]^6*X[3]^5 + 165*Q^29*X[1]^4*X[2]^5*X[3]^6 + 104*Q^29*X[1]^4*X[2]^4*X[3]^7 + 40*Q^29*X[1]^4*X[2]^3*X[3]^8 + 9*Q^29*X[1]^4*X[2]^2*X[3]^9 + Q^29*X[1]^4*X[2]*X[3]^10 + Q^29*X[1]^3*X[2]^10*X[3]^2 + 40*Q^29*X[1]^3*X[2]^8*X[3]^4 + 104*Q^29*X[1]^3*X[2]^6*X[3]^6 + 40*Q^29*X[1]^3*X[2]^4*X[3]^8 + Q^29*X[1]^3*X[2]^2*X[3]^10 + Q^29*X[1]^2*X[2]^10*X[3]^3 + 9*Q^29*X[1]^2*X[2]^9*X[3]^4 + 25*Q^29*X[1]^2*X[2]^8*X[3]^5 + 40*Q^29*X[1]^2*X[2]^7*X[3]^6 + 40*Q^29*X[1]^2*X[2]^6*X[3]^7 + 25*Q^29*X[1]^2*X[2]^5*X[3]^8 + 9*Q^29*X[1]^2*X[2]^4*X[3]^9 + Q^29*X[1]^2*X[2]^3*X[3]^10 + Q^29*X[1]*X[2]^10*X[3]^4 + 9*Q^29*X[1]*X[2]^8*X[3]^6 + 9*Q^29*X[1]*X[2]^6*X[3]^8 + Q^29*X[1]*X[2]^4*X[3]^10 + Q^29*X[2]^9*X[3]^6 + Q^29*X[2]^8*X[3]^7 + Q^29*X[2]^7*X[3]^8 + Q^29*X[2]^6*X[3]^9 + 4*Q^28*X[1]^9*X[2]^5*X[3] + 12*Q^28*X[1]^9*X[2]^3*X[3]^3 + 4*Q^28*X[1]^9*X[2]*X[3]^5 + 12*Q^28*X[1]^7*X[2]^7*X[3] + 89*Q^28*X[1]^7*X[2]^5*X[3]^3 + 89*Q^28*X[1]^7*X[2]^3*X[3]^5 + 12*Q^28*X[1]^7*X[2]*X[3]^7 + 4*Q^28*X[1]^5*X[2]^9*X[3] + 89*Q^28*X[1]^5*X[2]^7*X[3]^3 + 217*Q^28*X[1]^5*X[2]^5*X[3]^5 + 89*Q^28*X[1]^5*X[2]^3*X[3]^7 + 4*Q^28*X[1]^5*X[2]*X[3]^9 + 12*Q^28*X[1]^3*X[2]^9*X[3]^3 + 89*Q^28*X[1]^3*X[2]^7*X[3]^5 + 89*Q^28*X[1]^3*X[2]^5*X[3]^7 + 12*Q^28*X[1]^3*X[2]^3*X[3]^9 + 4*Q^28*X[1]*X[2]^9*X[3]^5 + 12*Q^28*X[1]*X[2]^7*X[3]^7 + 4*Q^28*X[1]*X[2]^5*X[3]^9 + Q^27*X[1]^10*X[2]^4*X[3] + 2*Q^27*X[1]^10*X[2]^3*X[3]^2 + 2*Q^27*X[1]^10*X[2]^2*X[3]^3 + Q^27*X[1]^10*X[2]*X[3]^4 + Q^27*X[1]^9*X[2]^6 + 10*Q^27*X[1]^9*X[2]^4*X[3]^2 + 10*Q^27*X[1]^9*X[2]^2*X[3]^4 + Q^27*X[1]^9*X[3]^6 + 2*Q^27*X[1]^8*X[2]^7 + 10*Q^27*X[1]^8*X[2]^6*X[3] + 28*Q^27*X[1]^8*X[2]^5*X[3]^2 + 47*Q^27*X[1]^8*X[2]^4*X[3]^3 + 47*Q^27*X[1]^8*X[2]^3*X[3]^4 + 28*Q^27*X[1]^8*X[2]^2*X[3]^5 + 10*Q^27*X[1]^8*X[2]*X[3]^6 + 2*Q^27*X[1]^8*X[3]^7 + 2*Q^27*X[1]^7*X[2]^8 + 47*Q^27*X[1]^7*X[2]^6*X[3]^2 + 118*Q^27*X[1]^7*X[2]^4*X[3]^4 + 47*Q^27*X[1]^7*X[2]^2*X[3]^6 + 2*Q^27*X[1]^7*X[3]^8 + Q^27*X[1]^6*X[2]^9 + 10*Q^27*X[1]^6*X[2]^8*X[3] + 47*Q^27*X[1]^6*X[2]^7*X[3]^2 + 118*Q^27*X[1]^6*X[2]^6*X[3]^3 + 181*Q^27*X[1]^6*X[2]^5*X[3]^4 + 181*Q^27*X[1]^6*X[2]^4*X[3]^5 + 118*Q^27*X[1]^6*X[2]^3*X[3]^6 + 47*Q^27*X[1]^6*X[2]^2*X[3]^7 + 10*Q^27*X[1]^6*X[2]*X[3]^8 + Q^27*X[1]^6*X[3]^9 + 28*Q^27*X[1]^5*X[2]^8*X[3]^2 + 181*Q^27*X[1]^5*X[2]^6*X[3]^4 + 181*Q^27*X[1]^5*X[2]^4*X[3]^6 + 28*Q^27*X[1]^5*X[2]^2*X[3]^8 + Q^27*X[1]^4*X[2]^10*X[3] + 10*Q^27*X[1]^4*X[2]^9*X[3]^2 + 47*Q^27*X[1]^4*X[2]^8*X[3]^3 + 118*Q^27*X[1]^4*X[2]^7*X[3]^4 + 181*Q^27*X[1]^4*X[2]^6*X[3]^5 + 181*Q^27*X[1]^4*X[2]^5*X[3]^6 + 118*Q^27*X[1]^4*X[2]^4*X[3]^7 + 47*Q^27*X[1]^4*X[2]^3*X[3]^8 + 10*Q^27*X[1]^4*X[2]^2*X[3]^9 + Q^27*X[1]^4*X[2]*X[3]^10 + 2*Q^27*X[1]^3*X[2]^10*X[3]^2 + 47*Q^27*X[1]^3*X[2]^8*X[3]^4 + 118*Q^27*X[1]^3*X[2]^6*X[3]^6 + 47*Q^27*X[1]^3*X[2]^4*X[3]^8 + 2*Q^27*X[1]^3*X[2]^2*X[3]^10 + 2*Q^27*X[1]^2*X[2]^10*X[3]^3 + 10*Q^27*X[1]^2*X[2]^9*X[3]^4 + 28*Q^27*X[1]^2*X[2]^8*X[3]^5 + 47*Q^27*X[1]^2*X[2]^7*X[3]^6 + 47*Q^27*X[1]^2*X[2]^6*X[3]^7 + 28*Q^27*X[1]^2*X[2]^5*X[3]^8 + 10*Q^27*X[1]^2*X[2]^4*X[3]^9 + 2*Q^27*X[1]^2*X[2]^3*X[3]^10 + Q^27*X[1]*X[2]^10*X[3]^4 + 10*Q^27*X[1]*X[2]^8*X[3]^6 + 10*Q^27*X[1]*X[2]^6*X[3]^8 + Q^27*X[1]*X[2]^4*X[3]^10 + Q^27*X[2]^9*X[3]^6 + 2*Q^27*X[2]^8*X[3]^7 + 2*Q^27*X[2]^7*X[3]^8 + Q^27*X[2]^6*X[3]^9 + 5*Q^26*X[1]^9*X[2]^5*X[3] + 14*Q^26*X[1]^9*X[2]^3*X[3]^3 + 5*Q^26*X[1]^9*X[2]*X[3]^5 + 14*Q^26*X[1]^7*X[2]^7*X[3] + 96*Q^26*X[1]^7*X[2]^5*X[3]^3 + 96*Q^26*X[1]^7*X[2]^3*X[3]^5 + 14*Q^26*X[1]^7*X[2]*X[3]^7 + 5*Q^26*X[1]^5*X[2]^9*X[3] + 96*Q^26*X[1]^5*X[2]^7*X[3]^3 + 232*Q^26*X[1]^5*X[2]^5*X[3]^5 + 96*Q^26*X[1]^5*X[2]^3*X[3]^7 + 5*Q^26*X[1]^5*X[2]*X[3]^9 + 14*Q^26*X[1]^3*X[2]^9*X[3]^3 + 96*Q^26*X[1]^3*X[2]^7*X[3]^5 + 96*Q^26*X[1]^3*X[2]^5*X[3]^7 + 14*Q^26*X[1]^3*X[2]^3*X[3]^9 + 5*Q^26*X[1]*X[2]^9*X[3]^5 + 14*Q^26*X[1]*X[2]^7*X[3]^7 + 5*Q^26*X[1]*X[2]^5*X[3]^9 + Q^25*X[1]^10*X[2]^5 + Q^25*X[1]^10*X[2]^4*X[3] + 2*Q^25*X[1]^10*X[2]^3*X[3]^2 + 2*Q^25*X[1]^10*X[2]^2*X[3]^3 + Q^25*X[1]^10*X[2]*X[3]^4 + Q^25*X[1]^10*X[3]^5 + Q^25*X[1]^9*X[2]^6 + 11*Q^25*X[1]^9*X[2]^4*X[3]^2 + 11*Q^25*X[1]^9*X[2]^2*X[3]^4 + Q^25*X[1]^9*X[3]^6 + 2*Q^25*X[1]^8*X[2]^7 + 11*Q^25*X[1]^8*X[2]^6*X[3] + 31*Q^25*X[1]^8*X[2]^5*X[3]^2 + 48*Q^25*X[1]^8*X[2]^4*X[3]^3 + 48*Q^25*X[1]^8*X[2]^3*X[3]^4 + 31*Q^25*X[1]^8*X[2]^2*X[3]^5 + 11*Q^25*X[1]^8*X[2]*X[3]^6 + 2*Q^25*X[1]^8*X[3]^7 + 2*Q^25*X[1]^7*X[2]^8 + 48*Q^25*X[1]^7*X[2]^6*X[3]^2 + 120*Q^25*X[1]^7*X[2]^4*X[3]^4 + 48*Q^25*X[1]^7*X[2]^2*X[3]^6 + 2*Q^25*X[1]^7*X[3]^8 + Q^25*X[1]^6*X[2]^9 + 11*Q^25*X[1]^6*X[2]^8*X[3] + 48*Q^25*X[1]^6*X[2]^7*X[3]^2 + 120*Q^25*X[1]^6*X[2]^6*X[3]^3 + 190*Q^25*X[1]^6*X[2]^5*X[3]^4 + 190*Q^25*X[1]^6*X[2]^4*X[3]^5 + 120*Q^25*X[1]^6*X[2]^3*X[3]^6 + 48*Q^25*X[1]^6*X[2]^2*X[3]^7 + 11*Q^25*X[1]^6*X[2]*X[3]^8 + Q^25*X[1]^6*X[3]^9 + Q^25*X[1]^5*X[2]^10 + 31*Q^25*X[1]^5*X[2]^8*X[3]^2 + 190*Q^25*X[1]^5*X[2]^6*X[3]^4 + 190*Q^25*X[1]^5*X[2]^4*X[3]^6 + 31*Q^25*X[1]^5*X[2]^2*X[3]^8 + Q^25*X[1]^5*X[3]^10 + Q^25*X[1]^4*X[2]^10*X[3] + 11*Q^25*X[1]^4*X[2]^9*X[3]^2 + 48*Q^25*X[1]^4*X[2]^8*X[3]^3 + 120*Q^25*X[1]^4*X[2]^7*X[3]^4 + 190*Q^25*X[1]^4*X[2]^6*X[3]^5 + 190*Q^25*X[1]^4*X[2]^5*X[3]^6 + 120*Q^25*X[1]^4*X[2]^4*X[3]^7 + 48*Q^25*X[1]^4*X[2]^3*X[3]^8 + 11*Q^25*X[1]^4*X[2]^2*X[3]^9 + Q^25*X[1]^4*X[2]*X[3]^10 + 2*Q^25*X[1]^3*X[2]^10*X[3]^2 + 48*Q^25*X[1]^3*X[2]^8*X[3]^4 + 120*Q^25*X[1]^3*X[2]^6*X[3]^6 + 48*Q^25*X[1]^3*X[2]^4*X[3]^8 + 2*Q^25*X[1]^3*X[2]^2*X[3]^10 + 2*Q^25*X[1]^2*X[2]^10*X[3]^3 + 11*Q^25*X[1]^2*X[2]^9*X[3]^4 + 31*Q^25*X[1]^2*X[2]^8*X[3]^5 + 48*Q^25*X[1]^2*X[2]^7*X[3]^6 + 48*Q^25*X[1]^2*X[2]^6*X[3]^7 + 31*Q^25*X[1]^2*X[2]^5*X[3]^8 + 11*Q^25*X[1]^2*X[2]^4*X[3]^9 + 2*Q^25*X[1]^2*X[2]^3*X[3]^10 + Q^25*X[1]*X[2]^10*X[3]^4 + 11*Q^25*X[1]*X[2]^8*X[3]^6 + 11*Q^25*X[1]*X[2]^6*X[3]^8 + Q^25*X[1]*X[2]^4*X[3]^10 + Q^25*X[2]^10*X[3]^5 + Q^25*X[2]^9*X[3]^6 + 2*Q^25*X[2]^8*X[3]^7 + 2*Q^25*X[2]^7*X[3]^8 + Q^25*X[2]^6*X[3]^9 + Q^25*X[2]^5*X[3]^10 + 5*Q^24*X[1]^9*X[2]^5*X[3] + 14*Q^24*X[1]^9*X[2]^3*X[3]^3 + 5*Q^24*X[1]^9*X[2]*X[3]^5 + 14*Q^24*X[1]^7*X[2]^7*X[3] + 96*Q^24*X[1]^7*X[2]^5*X[3]^3 + 96*Q^24*X[1]^7*X[2]^3*X[3]^5 + 14*Q^24*X[1]^7*X[2]*X[3]^7 + 5*Q^24*X[1]^5*X[2]^9*X[3] + 96*Q^24*X[1]^5*X[2]^7*X[3]^3 + 232*Q^24*X[1]^5*X[2]^5*X[3]^5 + 96*Q^24*X[1]^5*X[2]^3*X[3]^7 + 5*Q^24*X[1]^5*X[2]*X[3]^9 + 14*Q^24*X[1]^3*X[2]^9*X[3]^3 + 96*Q^24*X[1]^3*X[2]^7*X[3]^5 + 96*Q^24*X[1]^3*X[2]^5*X[3]^7 + 14*Q^24*X[1]^3*X[2]^3*X[3]^9 + 5*Q^24*X[1]*X[2]^9*X[3]^5 + 14*Q^24*X[1]*X[2]^7*X[3]^7 + 5*Q^24*X[1]*X[2]^5*X[3]^9 + Q^23*X[1]^10*X[2]^4*X[3] + 2*Q^23*X[1]^10*X[2]^3*X[3]^2 + 2*Q^23*X[1]^10*X[2]^2*X[3]^3 + Q^23*X[1]^10*X[2]*X[3]^4 + Q^23*X[1]^9*X[2]^6 + 10*Q^23*X[1]^9*X[2]^4*X[3]^2 + 10*Q^23*X[1]^9*X[2]^2*X[3]^4 + Q^23*X[1]^9*X[3]^6 + 2*Q^23*X[1]^8*X[2]^7 + 10*Q^23*X[1]^8*X[2]^6*X[3] + 28*Q^23*X[1]^8*X[2]^5*X[3]^2 + 47*Q^23*X[1]^8*X[2]^4*X[3]^3 + 47*Q^23*X[1]^8*X[2]^3*X[3]^4 + 28*Q^23*X[1]^8*X[2]^2*X[3]^5 + 10*Q^23*X[1]^8*X[2]*X[3]^6 + 2*Q^23*X[1]^8*X[3]^7 + 2*Q^23*X[1]^7*X[2]^8 + 47*Q^23*X[1]^7*X[2]^6*X[3]^2 + 118*Q^23*X[1]^7*X[2]^4*X[3]^4 + 47*Q^23*X[1]^7*X[2]^2*X[3]^6 + 2*Q^23*X[1]^7*X[3]^8 + Q^23*X[1]^6*X[2]^9 + 10*Q^23*X[1]^6*X[2]^8*X[3] + 47*Q^23*X[1]^6*X[2]^7*X[3]^2 + 118*Q^23*X[1]^6*X[2]^6*X[3]^3 + 181*Q^23*X[1]^6*X[2]^5*X[3]^4 + 181*Q^23*X[1]^6*X[2]^4*X[3]^5 + 118*Q^23*X[1]^6*X[2]^3*X[3]^6 + 47*Q^23*X[1]^6*X[2]^2*X[3]^7 + 10*Q^23*X[1]^6*X[2]*X[3]^8 + Q^23*X[1]^6*X[3]^9 + 28*Q^23*X[1]^5*X[2]^8*X[3]^2 + 181*Q^23*X[1]^5*X[2]^6*X[3]^4 + 181*Q^23*X[1]^5*X[2]^4*X[3]^6 + 28*Q^23*X[1]^5*X[2]^2*X[3]^8 + Q^23*X[1]^4*X[2]^10*X[3] + 10*Q^23*X[1]^4*X[2]^9*X[3]^2 + 47*Q^23*X[1]^4*X[2]^8*X[3]^3 + 118*Q^23*X[1]^4*X[2]^7*X[3]^4 + 181*Q^23*X[1]^4*X[2]^6*X[3]^5 + 181*Q^23*X[1]^4*X[2]^5*X[3]^6 + 118*Q^23*X[1]^4*X[2]^4*X[3]^7 + 47*Q^23*X[1]^4*X[2]^3*X[3]^8 + 10*Q^23*X[1]^4*X[2]^2*X[3]^9 + Q^23*X[1]^4*X[2]*X[3]^10 + 2*Q^23*X[1]^3*X[2]^10*X[3]^2 + 47*Q^23*X[1]^3*X[2]^8*X[3]^4 + 118*Q^23*X[1]^3*X[2]^6*X[3]^6 + 47*Q^23*X[1]^3*X[2]^4*X[3]^8 + 2*Q^23*X[1]^3*X[2]^2*X[3]^10 + 2*Q^23*X[1]^2*X[2]^10*X[3]^3 + 10*Q^23*X[1]^2*X[2]^9*X[3]^4 + 28*Q^23*X[1]^2*X[2]^8*X[3]^5 + 47*Q^23*X[1]^2*X[2]^7*X[3]^6 + 47*Q^23*X[1]^2*X[2]^6*X[3]^7 + 28*Q^23*X[1]^2*X[2]^5*X[3]^8 + 10*Q^23*X[1]^2*X[2]^4*X[3]^9 + 2*Q^23*X[1]^2*X[2]^3*X[3]^10 + Q^23*X[1]*X[2]^10*X[3]^4 + 10*Q^23*X[1]*X[2]^8*X[3]^6 + 10*Q^23*X[1]*X[2]^6*X[3]^8 + Q^23*X[1]*X[2]^4*X[3]^10 + Q^23*X[2]^9*X[3]^6 + 2*Q^23*X[2]^8*X[3]^7 + 2*Q^23*X[2]^7*X[3]^8 + Q^23*X[2]^6*X[3]^9 + 4*Q^22*X[1]^9*X[2]^5*X[3] + 12*Q^22*X[1]^9*X[2]^3*X[3]^3 + 4*Q^22*X[1]^9*X[2]*X[3]^5 + 12*Q^22*X[1]^7*X[2]^7*X[3] + 89*Q^22*X[1]^7*X[2]^5*X[3]^3 + 89*Q^22*X[1]^7*X[2]^3*X[3]^5 + 12*Q^22*X[1]^7*X[2]*X[3]^7 + 4*Q^22*X[1]^5*X[2]^9*X[3] + 89*Q^22*X[1]^5*X[2]^7*X[3]^3 + 217*Q^22*X[1]^5*X[2]^5*X[3]^5 + 89*Q^22*X[1]^5*X[2]^3*X[3]^7 + 4*Q^22*X[1]^5*X[2]*X[3]^9 + 12*Q^22*X[1]^3*X[2]^9*X[3]^3 + 89*Q^22*X[1]^3*X[2]^7*X[3]^5 + 89*Q^22*X[1]^3*X[2]^5*X[3]^7 + 12*Q^22*X[1]^3*X[2]^3*X[3]^9 + 4*Q^22*X[1]*X[2]^9*X[3]^5 + 12*Q^22*X[1]*X[2]^7*X[3]^7 + 4*Q^22*X[1]*X[2]^5*X[3]^9 + Q^21*X[1]^10*X[2]^4*X[3] + Q^21*X[1]^10*X[2]^3*X[3]^2 + Q^21*X[1]^10*X[2]^2*X[3]^3 + Q^21*X[1]^10*X[2]*X[3]^4 + Q^21*X[1]^9*X[2]^6 + 9*Q^21*X[1]^9*X[2]^4*X[3]^2 + 9*Q^21*X[1]^9*X[2]^2*X[3]^4 + Q^21*X[1]^9*X[3]^6 + Q^21*X[1]^8*X[2]^7 + 9*Q^21*X[1]^8*X[2]^6*X[3] + 25*Q^21*X[1]^8*X[2]^5*X[3]^2 + 40*Q^21*X[1]^8*X[2]^4*X[3]^3 + 40*Q^21*X[1]^8*X[2]^3*X[3]^4 + 25*Q^21*X[1]^8*X[2]^2*X[3]^5 + 9*Q^21*X[1]^8*X[2]*X[3]^6 + Q^21*X[1]^8*X[3]^7 + Q^21*X[1]^7*X[2]^8 + 40*Q^21*X[1]^7*X[2]^6*X[3]^2 + 104*Q^21*X[1]^7*X[2]^4*X[3]^4 + 40*Q^21*X[1]^7*X[2]^2*X[3]^6 + Q^21*X[1]^7*X[3]^8 + Q^21*X[1]^6*X[2]^9 + 9*Q^21*X[1]^6*X[2]^8*X[3] + 40*Q^21*X[1]^6*X[2]^7*X[3]^2 + 104*Q^21*X[1]^6*X[2]^6*X[3]^3 + 165*Q^21*X[1]^6*X[2]^5*X[3]^4 + 165*Q^21*X[1]^6*X[2]^4*X[3]^5 + 104*Q^21*X[1]^6*X[2]^3*X[3]^6 + 40*Q^21*X[1]^6*X[2]^2*X[3]^7 + 9*Q^21*X[1]^6*X[2]*X[3]^8 + Q^21*X[1]^6*X[3]^9 + 25*Q^21*X[1]^5*X[2]^8*X[3]^2 + 165*Q^21*X[1]^5*X[2]^6*X[3]^4 + 165*Q^21*X[1]^5*X[2]^4*X[3]^6 + 25*Q^21*X[1]^5*X[2]^2*X[3]^8 + Q^21*X[1]^4*X[2]^10*X[3] + 9*Q^21*X[1]^4*X[2]^9*X[3]^2 + 40*Q^21*X[1]^4*X[2]^8*X[3]^3 + 104*Q^21*X[1]^4*X[2]^7*X[3]^4 + 165*Q^21*X[1]^4*X[2]^6*X[3]^5 + 165*Q^21*X[1]^4*X[2]^5*X[3]^6 + 104*Q^21*X[1]^4*X[2]^4*X[3]^7 + 40*Q^21*X[1]^4*X[2]^3*X[3]^8 + 9*Q^21*X[1]^4*X[2]^2*X[3]^9 + Q^21*X[1]^4*X[2]*X[3]^10 + Q^21*X[1]^3*X[2]^10*X[3]^2 + 40*Q^21*X[1]^3*X[2]^8*X[3]^4 + 104*Q^21*X[1]^3*X[2]^6*X[3]^6 + 40*Q^21*X[1]^3*X[2]^4*X[3]^8 + Q^21*X[1]^3*X[2]^2*X[3]^10 + Q^21*X[1]^2*X[2]^10*X[3]^3 + 9*Q^21*X[1]^2*X[2]^9*X[3]^4 + 25*Q^21*X[1]^2*X[2]^8*X[3]^5 + 40*Q^21*X[1]^2*X[2]^7*X[3]^6 + 40*Q^21*X[1]^2*X[2]^6*X[3]^7 + 25*Q^21*X[1]^2*X[2]^5*X[3]^8 + 9*Q^21*X[1]^2*X[2]^4*X[3]^9 + Q^21*X[1]^2*X[2]^3*X[3]^10 + Q^21*X[1]*X[2]^10*X[3]^4 + 9*Q^21*X[1]*X[2]^8*X[3]^6 + 9*Q^21*X[1]*X[2]^6*X[3]^8 + Q^21*X[1]*X[2]^4*X[3]^10 + Q^21*X[2]^9*X[3]^6 + Q^21*X[2]^8*X[3]^7 + Q^21*X[2]^7*X[3]^8 + Q^21*X[2]^6*X[3]^9 + 3*Q^20*X[1]^9*X[2]^5*X[3] + 10*Q^20*X[1]^9*X[2]^3*X[3]^3 + 3*Q^20*X[1]^9*X[2]*X[3]^5 + 10*Q^20*X[1]^7*X[2]^7*X[3] + 76*Q^20*X[1]^7*X[2]^5*X[3]^3 + 76*Q^20*X[1]^7*X[2]^3*X[3]^5 + 10*Q^20*X[1]^7*X[2]*X[3]^7 + 3*Q^20*X[1]^5*X[2]^9*X[3] + 76*Q^20*X[1]^5*X[2]^7*X[3]^3 + 190*Q^20*X[1]^5*X[2]^5*X[3]^5 + 76*Q^20*X[1]^5*X[2]^3*X[3]^7 + 3*Q^20*X[1]^5*X[2]*X[3]^9 + 10*Q^20*X[1]^3*X[2]^9*X[3]^3 + 76*Q^20*X[1]^3*X[2]^7*X[3]^5 + 76*Q^20*X[1]^3*X[2]^5*X[3]^7 + 10*Q^20*X[1]^3*X[2]^3*X[3]^9 + 3*Q^20*X[1]*X[2]^9*X[3]^5 + 10*Q^20*X[1]*X[2]^7*X[3]^7 + 3*Q^20*X[1]*X[2]^5*X[3]^9 + Q^19*X[1]^10*X[2]^3*X[3]^2 + Q^19*X[1]^10*X[2]^2*X[3]^3 + 6*Q^19*X[1]^9*X[2]^4*X[3]^2 + 6*Q^19*X[1]^9*X[2]^2*X[3]^4 + Q^19*X[1]^8*X[2]^7 + 6*Q^19*X[1]^8*X[2]^6*X[3] + 19*Q^19*X[1]^8*X[2]^5*X[3]^2 + 33*Q^19*X[1]^8*X[2]^4*X[3]^3 + 33*Q^19*X[1]^8*X[2]^3*X[3]^4 + 19*Q^19*X[1]^8*X[2]^2*X[3]^5 + 6*Q^19*X[1]^8*X[2]*X[3]^6 + Q^19*X[1]^8*X[3]^7 + Q^19*X[1]^7*X[2]^8 + 33*Q^19*X[1]^7*X[2]^6*X[3]^2 + 87*Q^19*X[1]^7*X[2]^4*X[3]^4 + 33*Q^19*X[1]^7*X[2]^2*X[3]^6 + Q^19*X[1]^7*X[3]^8 + 6*Q^19*X[1]^6*X[2]^8*X[3] + 33*Q^19*X[1]^6*X[2]^7*X[3]^2 + 87*Q^19*X[1]^6*X[2]^6*X[3]^3 + 137*Q^19*X[1]^6*X[2]^5*X[3]^4 + 137*Q^19*X[1]^6*X[2]^4*X[3]^5 + 87*Q^19*X[1]^6*X[2]^3*X[3]^6 + 33*Q^19*X[1]^6*X[2]^2*X[3]^7 + 6*Q^19*X[1]^6*X[2]*X[3]^8 + 19*Q^19*X[1]^5*X[2]^8*X[3]^2 + 137*Q^19*X[1]^5*X[2]^6*X[3]^4 + 137*Q^19*X[1]^5*X[2]^4*X[3]^6 + 19*Q^19*X[1]^5*X[2]^2*X[3]^8 + 6*Q^19*X[1]^4*X[2]^9*X[3]^2 + 33*Q^19*X[1]^4*X[2]^8*X[3]^3 + 87*Q^19*X[1]^4*X[2]^7*X[3]^4 + 137*Q^19*X[1]^4*X[2]^6*X[3]^5 + 137*Q^19*X[1]^4*X[2]^5*X[3]^6 + 87*Q^19*X[1]^4*X[2]^4*X[3]^7 + 33*Q^19*X[1]^4*X[2]^3*X[3]^8 + 6*Q^19*X[1]^4*X[2]^2*X[3]^9 + Q^19*X[1]^3*X[2]^10*X[3]^2 + 33*Q^19*X[1]^3*X[2]^8*X[3]^4 + 87*Q^19*X[1]^3*X[2]^6*X[3]^6 + 33*Q^19*X[1]^3*X[2]^4*X[3]^8 + Q^19*X[1]^3*X[2]^2*X[3]^10 + Q^19*X[1]^2*X[2]^10*X[3]^3 + 6*Q^19*X[1]^2*X[2]^9*X[3]^4 + 19*Q^19*X[1]^2*X[2]^8*X[3]^5 + 33*Q^19*X[1]^2*X[2]^7*X[3]^6 + 33*Q^19*X[1]^2*X[2]^6*X[3]^7 + 19*Q^19*X[1]^2*X[2]^5*X[3]^8 + 6*Q^19*X[1]^2*X[2]^4*X[3]^9 + Q^19*X[1]^2*X[2]^3*X[3]^10 + 6*Q^19*X[1]*X[2]^8*X[3]^6 + 6*Q^19*X[1]*X[2]^6*X[3]^8 + Q^19*X[2]^8*X[3]^7 + Q^19*X[2]^7*X[3]^8 + 2*Q^18*X[1]^9*X[2]^5*X[3] + 7*Q^18*X[1]^9*X[2]^3*X[3]^3 + 2*Q^18*X[1]^9*X[2]*X[3]^5 + 7*Q^18*X[1]^7*X[2]^7*X[3] + 60*Q^18*X[1]^7*X[2]^5*X[3]^3 + 60*Q^18*X[1]^7*X[2]^3*X[3]^5 + 7*Q^18*X[1]^7*X[2]*X[3]^7 + 2*Q^18*X[1]^5*X[2]^9*X[3] + 60*Q^18*X[1]^5*X[2]^7*X[3]^3 + 155*Q^18*X[1]^5*X[2]^5*X[3]^5 + 60*Q^18*X[1]^5*X[2]^3*X[3]^7 + 2*Q^18*X[1]^5*X[2]*X[3]^9 + 7*Q^18*X[1]^3*X[2]^9*X[3]^3 + 60*Q^18*X[1]^3*X[2]^7*X[3]^5 + 60*Q^18*X[1]^3*X[2]^5*X[3]^7 + 7*Q^18*X[1]^3*X[2]^3*X[3]^9 + 2*Q^18*X[1]*X[2]^9*X[3]^5 + 7*Q^18*X[1]*X[2]^7*X[3]^7 + 2*Q^18*X[1]*X[2]^5*X[3]^9 + 4*Q^17*X[1]^9*X[2]^4*X[3]^2 + 4*Q^17*X[1]^9*X[2]^2*X[3]^4 + 4*Q^17*X[1]^8*X[2]^6*X[3] + 14*Q^17*X[1]^8*X[2]^5*X[3]^2 + 23*Q^17*X[1]^8*X[2]^4*X[3]^3 + 23*Q^17*X[1]^8*X[2]^3*X[3]^4 + 14*Q^17*X[1]^8*X[2]^2*X[3]^5 + 4*Q^17*X[1]^8*X[2]*X[3]^6 + 23*Q^17*X[1]^7*X[2]^6*X[3]^2 + 66*Q^17*X[1]^7*X[2]^4*X[3]^4 + 23*Q^17*X[1]^7*X[2]^2*X[3]^6 + 4*Q^17*X[1]^6*X[2]^8*X[3] + 23*Q^17*X[1]^6*X[2]^7*X[3]^2 + 66*Q^17*X[1]^6*X[2]^6*X[3]^3 + 109*Q^17*X[1]^6*X[2]^5*X[3]^4 + 109*Q^17*X[1]^6*X[2]^4*X[3]^5 + 66*Q^17*X[1]^6*X[2]^3*X[3]^6 + 23*Q^17*X[1]^6*X[2]^2*X[3]^7 + 4*Q^17*X[1]^6*X[2]*X[3]^8 + 14*Q^17*X[1]^5*X[2]^8*X[3]^2 + 109*Q^17*X[1]^5*X[2]^6*X[3]^4 + 109*Q^17*X[1]^5*X[2]^4*X[3]^6 + 14*Q^17*X[1]^5*X[2]^2*X[3]^8 + 4*Q^17*X[1]^4*X[2]^9*X[3]^2 + 23*Q^17*X[1]^4*X[2]^8*X[3]^3 + 66*Q^17*X[1]^4*X[2]^7*X[3]^4 + 109*Q^17*X[1]^4*X[2]^6*X[3]^5 + 109*Q^17*X[1]^4*X[2]^5*X[3]^6 + 66*Q^17*X[1]^4*X[2]^4*X[3]^7 + 23*Q^17*X[1]^4*X[2]^3*X[3]^8 + 4*Q^17*X[1]^4*X[2]^2*X[3]^9 + 23*Q^17*X[1]^3*X[2]^8*X[3]^4 + 66*Q^17*X[1]^3*X[2]^6*X[3]^6 + 23*Q^17*X[1]^3*X[2]^4*X[3]^8 + 4*Q^17*X[1]^2*X[2]^9*X[3]^4 + 14*Q^17*X[1]^2*X[2]^8*X[3]^5 + 23*Q^17*X[1]^2*X[2]^7*X[3]^6 + 23*Q^17*X[1]^2*X[2]^6*X[3]^7 + 14*Q^17*X[1]^2*X[2]^5*X[3]^8 + 4*Q^17*X[1]^2*X[2]^4*X[3]^9 + 4*Q^17*X[1]*X[2]^8*X[3]^6 + 4*Q^17*X[1]*X[2]^6*X[3]^8 + Q^16*X[1]^9*X[2]^5*X[3] + 4*Q^16*X[1]^9*X[2]^3*X[3]^3 + Q^16*X[1]^9*X[2]*X[3]^5 + 4*Q^16*X[1]^7*X[2]^7*X[3] + 44*Q^16*X[1]^7*X[2]^5*X[3]^3 + 44*Q^16*X[1]^7*X[2]^3*X[3]^5 + 4*Q^16*X[1]^7*X[2]*X[3]^7 + Q^16*X[1]^5*X[2]^9*X[3] + 44*Q^16*X[1]^5*X[2]^7*X[3]^3 + 119*Q^16*X[1]^5*X[2]^5*X[3]^5 + 44*Q^16*X[1]^5*X[2]^3*X[3]^7 + Q^16*X[1]^5*X[2]*X[3]^9 + 4*Q^16*X[1]^3*X[2]^9*X[3]^3 + 44*Q^16*X[1]^3*X[2]^7*X[3]^5 + 44*Q^16*X[1]^3*X[2]^5*X[3]^7 + 4*Q^16*X[1]^3*X[2]^3*X[3]^9 + Q^16*X[1]*X[2]^9*X[3]^5 + 4*Q^16*X[1]*X[2]^7*X[3]^7 + Q^16*X[1]*X[2]^5*X[3]^9 + 2*Q^15*X[1]^9*X[2]^4*X[3]^2 + 2*Q^15*X[1]^9*X[2]^2*X[3]^4 + 2*Q^15*X[1]^8*X[2]^6*X[3] + 8*Q^15*X[1]^8*X[2]^5*X[3]^2 + 16*Q^15*X[1]^8*X[2]^4*X[3]^3 + 16*Q^15*X[1]^8*X[2]^3*X[3]^4 + 8*Q^15*X[1]^8*X[2]^2*X[3]^5 + 2*Q^15*X[1]^8*X[2]*X[3]^6 + 16*Q^15*X[1]^7*X[2]^6*X[3]^2 + 48*Q^15*X[1]^7*X[2]^4*X[3]^4 + 16*Q^15*X[1]^7*X[2]^2*X[3]^6 + 2*Q^15*X[1]^6*X[2]^8*X[3] + 16*Q^15*X[1]^6*X[2]^7*X[3]^2 + 48*Q^15*X[1]^6*X[2]^6*X[3]^3 + 78*Q^15*X[1]^6*X[2]^5*X[3]^4 + 78*Q^15*X[1]^6*X[2]^4*X[3]^5 + 48*Q^15*X[1]^6*X[2]^3*X[3]^6 + 16*Q^15*X[1]^6*X[2]^2*X[3]^7 + 2*Q^15*X[1]^6*X[2]*X[3]^8 + 8*Q^15*X[1]^5*X[2]^8*X[3]^2 + 78*Q^15*X[1]^5*X[2]^6*X[3]^4 + 78*Q^15*X[1]^5*X[2]^4*X[3]^6 + 8*Q^15*X[1]^5*X[2]^2*X[3]^8 + 2*Q^15*X[1]^4*X[2]^9*X[3]^2 + 16*Q^15*X[1]^4*X[2]^8*X[3]^3 + 48*Q^15*X[1]^4*X[2]^7*X[3]^4 + 78*Q^15*X[1]^4*X[2]^6*X[3]^5 + 78*Q^15*X[1]^4*X[2]^5*X[3]^6 + 48*Q^15*X[1]^4*X[2]^4*X[3]^7 + 16*Q^15*X[1]^4*X[2]^3*X[3]^8 + 2*Q^15*X[1]^4*X[2]^2*X[3]^9 + 16*Q^15*X[1]^3*X[2]^8*X[3]^4 + 48*Q^15*X[1]^3*X[2]^6*X[3]^6 + 16*Q^15*X[1]^3*X[2]^4*X[3]^8 + 2*Q^15*X[1]^2*X[2]^9*X[3]^4 + 8*Q^15*X[1]^2*X[2]^8*X[3]^5 + 16*Q^15*X[1]^2*X[2]^7*X[3]^6 + 16*Q^15*X[1]^2*X[2]^6*X[3]^7 + 8*Q^15*X[1]^2*X[2]^5*X[3]^8 + 2*Q^15*X[1]^2*X[2]^4*X[3]^9 + 2*Q^15*X[1]*X[2]^8*X[3]^6 + 2*Q^15*X[1]*X[2]^6*X[3]^8 + 2*Q^14*X[1]^9*X[2]^3*X[3]^3 + 2*Q^14*X[1]^7*X[2]^7*X[3] + 29*Q^14*X[1]^7*X[2]^5*X[3]^3 + 29*Q^14*X[1]^7*X[2]^3*X[3]^5 + 2*Q^14*X[1]^7*X[2]*X[3]^7 + 29*Q^14*X[1]^5*X[2]^7*X[3]^3 + 84*Q^14*X[1]^5*X[2]^5*X[3]^5 + 29*Q^14*X[1]^5*X[2]^3*X[3]^7 + 2*Q^14*X[1]^3*X[2]^9*X[3]^3 + 29*Q^14*X[1]^3*X[2]^7*X[3]^5 + 29*Q^14*X[1]^3*X[2]^5*X[3]^7 + 2*Q^14*X[1]^3*X[2]^3*X[3]^9 + 2*Q^14*X[1]*X[2]^7*X[3]^7 + Q^13*X[1]^9*X[2]^4*X[3]^2 + Q^13*X[1]^9*X[2]^2*X[3]^4 + Q^13*X[1]^8*X[2]^6*X[3] + 5*Q^13*X[1]^8*X[2]^5*X[3]^2 + 9*Q^13*X[1]^8*X[2]^4*X[3]^3 + 9*Q^13*X[1]^8*X[2]^3*X[3]^4 + 5*Q^13*X[1]^8*X[2]^2*X[3]^5 + Q^13*X[1]^8*X[2]*X[3]^6 + 9*Q^13*X[1]^7*X[2]^6*X[3]^2 + 30*Q^13*X[1]^7*X[2]^4*X[3]^4 + 9*Q^13*X[1]^7*X[2]^2*X[3]^6 + Q^13*X[1]^6*X[2]^8*X[3] + 9*Q^13*X[1]^6*X[2]^7*X[3]^2 + 30*Q^13*X[1]^6*X[2]^6*X[3]^3 + 54*Q^13*X[1]^6*X[2]^5*X[3]^4 + 54*Q^13*X[1]^6*X[2]^4*X[3]^5 + 30*Q^13*X[1]^6*X[2]^3*X[3]^6 + 9*Q^13*X[1]^6*X[2]^2*X[3]^7 + Q^13*X[1]^6*X[2]*X[3]^8 + 5*Q^13*X[1]^5*X[2]^8*X[3]^2 + 54*Q^13*X[1]^5*X[2]^6*X[3]^4 + 54*Q^13*X[1]^5*X[2]^4*X[3]^6 + 5*Q^13*X[1]^5*X[2]^2*X[3]^8 + Q^13*X[1]^4*X[2]^9*X[3]^2 + 9*Q^13*X[1]^4*X[2]^8*X[3]^3 + 30*Q^13*X[1]^4*X[2]^7*X[3]^4 + 54*Q^13*X[1]^4*X[2]^6*X[3]^5 + 54*Q^13*X[1]^4*X[2]^5*X[3]^6 + 30*Q^13*X[1]^4*X[2]^4*X[3]^7 + 9*Q^13*X[1]^4*X[2]^3*X[3]^8 + Q^13*X[1]^4*X[2]^2*X[3]^9 + 9*Q^13*X[1]^3*X[2]^8*X[3]^4 + 30*Q^13*X[1]^3*X[2]^6*X[3]^6 + 9*Q^13*X[1]^3*X[2]^4*X[3]^8 + Q^13*X[1]^2*X[2]^9*X[3]^4 + 5*Q^13*X[1]^2*X[2]^8*X[3]^5 + 9*Q^13*X[1]^2*X[2]^7*X[3]^6 + 9*Q^13*X[1]^2*X[2]^6*X[3]^7 + 5*Q^13*X[1]^2*X[2]^5*X[3]^8 + Q^13*X[1]^2*X[2]^4*X[3]^9 + Q^13*X[1]*X[2]^8*X[3]^6 + Q^13*X[1]*X[2]^6*X[3]^8 + Q^12*X[1]^9*X[2]^3*X[3]^3 + Q^12*X[1]^7*X[2]^7*X[3] + 18*Q^12*X[1]^7*X[2]^5*X[3]^3 + 18*Q^12*X[1]^7*X[2]^3*X[3]^5 + Q^12*X[1]^7*X[2]*X[3]^7 + 18*Q^12*X[1]^5*X[2]^7*X[3]^3 + 56*Q^12*X[1]^5*X[2]^5*X[3]^5 + 18*Q^12*X[1]^5*X[2]^3*X[3]^7 + Q^12*X[1]^3*X[2]^9*X[3]^3 + 18*Q^12*X[1]^3*X[2]^7*X[3]^5 + 18*Q^12*X[1]^3*X[2]^5*X[3]^7 + Q^12*X[1]^3*X[2]^3*X[3]^9 + Q^12*X[1]*X[2]^7*X[3]^7 + 2*Q^11*X[1]^8*X[2]^5*X[3]^2 + 5*Q^11*X[1]^8*X[2]^4*X[3]^3 + 5*Q^11*X[1]^8*X[2]^3*X[3]^4 + 2*Q^11*X[1]^8*X[2]^2*X[3]^5 + 5*Q^11*X[1]^7*X[2]^6*X[3]^2 + 19*Q^11*X[1]^7*X[2]^4*X[3]^4 + 5*Q^11*X[1]^7*X[2]^2*X[3]^6 + 5*Q^11*X[1]^6*X[2]^7*X[3]^2 + 19*Q^11*X[1]^6*X[2]^6*X[3]^3 + 33*Q^11*X[1]^6*X[2]^5*X[3]^4 + 33*Q^11*X[1]^6*X[2]^4*X[3]^5 + 19*Q^11*X[1]^6*X[2]^3*X[3]^6 + 5*Q^11*X[1]^6*X[2]^2*X[3]^7 + 2*Q^11*X[1]^5*X[2]^8*X[3]^2 + 33*Q^11*X[1]^5*X[2]^6*X[3]^4 + 33*Q^11*X[1]^5*X[2]^4*X[3]^6 + 2*Q^11*X[1]^5*X[2]^2*X[3]^8 + 5*Q^11*X[1]^4*X[2]^8*X[3]^3 + 19*Q^11*X[1]^4*X[2]^7*X[3]^4 + 33*Q^11*X[1]^4*X[2]^6*X[3]^5 + 33*Q^11*X[1]^4*X[2]^5*X[3]^6 + 19*Q^11*X[1]^4*X[2]^4*X[3]^7 + 5*Q^11*X[1]^4*X[2]^3*X[3]^8 + 5*Q^11*X[1]^3*X[2]^8*X[3]^4 + 19*Q^11*X[1]^3*X[2]^6*X[3]^6 + 5*Q^11*X[1]^3*X[2]^4*X[3]^8 + 2*Q^11*X[1]^2*X[2]^8*X[3]^5 + 5*Q^11*X[1]^2*X[2]^7*X[3]^6 + 5*Q^11*X[1]^2*X[2]^6*X[3]^7 + 2*Q^11*X[1]^2*X[2]^5*X[3]^8 + 10*Q^10*X[1]^7*X[2]^5*X[3]^3 + 10*Q^10*X[1]^7*X[2]^3*X[3]^5 + 10*Q^10*X[1]^5*X[2]^7*X[3]^3 + 35*Q^10*X[1]^5*X[2]^5*X[3]^5 + 10*Q^10*X[1]^5*X[2]^3*X[3]^7 + 10*Q^10*X[1]^3*X[2]^7*X[3]^5 + 10*Q^10*X[1]^3*X[2]^5*X[3]^7 + Q^9*X[1]^8*X[2]^5*X[3]^2 + 2*Q^9*X[1]^8*X[2]^4*X[3]^3 + 2*Q^9*X[1]^8*X[2]^3*X[3]^4 + Q^9*X[1]^8*X[2]^2*X[3]^5 + 2*Q^9*X[1]^7*X[2]^6*X[3]^2 + 10*Q^9*X[1]^7*X[2]^4*X[3]^4 + 2*Q^9*X[1]^7*X[2]^2*X[3]^6 + 2*Q^9*X[1]^6*X[2]^7*X[3]^2 + 10*Q^9*X[1]^6*X[2]^6*X[3]^3 + 20*Q^9*X[1]^6*X[2]^5*X[3]^4 + 20*Q^9*X[1]^6*X[2]^4*X[3]^5 + 10*Q^9*X[1]^6*X[2]^3*X[3]^6 + 2*Q^9*X[1]^6*X[2]^2*X[3]^7 + Q^9*X[1]^5*X[2]^8*X[3]^2 + 20*Q^9*X[1]^5*X[2]^6*X[3]^4 + 20*Q^9*X[1]^5*X[2]^4*X[3]^6 + Q^9*X[1]^5*X[2]^2*X[3]^8 + 2*Q^9*X[1]^4*X[2]^8*X[3]^3 + 10*Q^9*X[1]^4*X[2]^7*X[3]^4 + 20*Q^9*X[1]^4*X[2]^6*X[3]^5 + 20*Q^9*X[1]^4*X[2]^5*X[3]^6 + 10*Q^9*X[1]^4*X[2]^4*X[3]^7 + 2*Q^9*X[1]^4*X[2]^3*X[3]^8 + 2*Q^9*X[1]^3*X[2]^8*X[3]^4 + 10*Q^9*X[1]^3*X[2]^6*X[3]^6 + 2*Q^9*X[1]^3*X[2]^4*X[3]^8 + Q^9*X[1]^2*X[2]^8*X[3]^5 + 2*Q^9*X[1]^2*X[2]^7*X[3]^6 + 2*Q^9*X[1]^2*X[2]^6*X[3]^7 + Q^9*X[1]^2*X[2]^5*X[3]^8 + 5*Q^8*X[1]^7*X[2]^5*X[3]^3 + 5*Q^8*X[1]^7*X[2]^3*X[3]^5 + 5*Q^8*X[1]^5*X[2]^7*X[3]^3 + 20*Q^8*X[1]^5*X[2]^5*X[3]^5 + 5*Q^8*X[1]^5*X[2]^3*X[3]^7 + 5*Q^8*X[1]^3*X[2]^7*X[3]^5 + 5*Q^8*X[1]^3*X[2]^5*X[3]^7 + Q^7*X[1]^8*X[2]^4*X[3]^3 + Q^7*X[1]^8*X[2]^3*X[3]^4 + Q^7*X[1]^7*X[2]^6*X[3]^2 + 5*Q^7*X[1]^7*X[2]^4*X[3]^4 + Q^7*X[1]^7*X[2]^2*X[3]^6 + Q^7*X[1]^6*X[2]^7*X[3]^2 + 5*Q^7*X[1]^6*X[2]^6*X[3]^3 + 10*Q^7*X[1]^6*X[2]^5*X[3]^4 + 10*Q^7*X[1]^6*X[2]^4*X[3]^5 + 5*Q^7*X[1]^6*X[2]^3*X[3]^6 + Q^7*X[1]^6*X[2]^2*X[3]^7 + 10*Q^7*X[1]^5*X[2]^6*X[3]^4 + 10*Q^7*X[1]^5*X[2]^4*X[3]^6 + Q^7*X[1]^4*X[2]^8*X[3]^3 + 5*Q^7*X[1]^4*X[2]^7*X[3]^4 + 10*Q^7*X[1]^4*X[2]^6*X[3]^5 + 10*Q^7*X[1]^4*X[2]^5*X[3]^6 + 5*Q^7*X[1]^4*X[2]^4*X[3]^7 + Q^7*X[1]^4*X[2]^3*X[3]^8 + Q^7*X[1]^3*X[2]^8*X[3]^4 + 5*Q^7*X[1]^3*X[2]^6*X[3]^6 + Q^7*X[1]^3*X[2]^4*X[3]^8 + Q^7*X[1]^2*X[2]^7*X[3]^6 + Q^7*X[1]^2*X[2]^6*X[3]^7 + 2*Q^6*X[1]^7*X[2]^5*X[3]^3 + 2*Q^6*X[1]^7*X[2]^3*X[3]^5 + 2*Q^6*X[1]^5*X[2]^7*X[3]^3 + 10*Q^6*X[1]^5*X[2]^5*X[3]^5 + 2*Q^6*X[1]^5*X[2]^3*X[3]^7 + 2*Q^6*X[1]^3*X[2]^7*X[3]^5 + 2*Q^6*X[1]^3*X[2]^5*X[3]^7 + 2*Q^5*X[1]^7*X[2]^4*X[3]^4 + 2*Q^5*X[1]^6*X[2]^6*X[3]^3 + 5*Q^5*X[1]^6*X[2]^5*X[3]^4 + 5*Q^5*X[1]^6*X[2]^4*X[3]^5 + 2*Q^5*X[1]^6*X[2]^3*X[3]^6 + 5*Q^5*X[1]^5*X[2]^6*X[3]^4 + 5*Q^5*X[1]^5*X[2]^4*X[3]^6 + 2*Q^5*X[1]^4*X[2]^7*X[3]^4 + 5*Q^5*X[1]^4*X[2]^6*X[3]^5 + 5*Q^5*X[1]^4*X[2]^5*X[3]^6 + 2*Q^5*X[1]^4*X[2]^4*X[3]^7 + 2*Q^5*X[1]^3*X[2]^6*X[3]^6 + Q^4*X[1]^7*X[2]^5*X[3]^3 + Q^4*X[1]^7*X[2]^3*X[3]^5 + Q^4*X[1]^5*X[2]^7*X[3]^3 + 5*Q^4*X[1]^5*X[2]^5*X[3]^5 + Q^4*X[1]^5*X[2]^3*X[3]^7 + Q^4*X[1]^3*X[2]^7*X[3]^5 + Q^4*X[1]^3*X[2]^5*X[3]^7 + Q^3*X[1]^7*X[2]^4*X[3]^4 + Q^3*X[1]^6*X[2]^6*X[3]^3 + 2*Q^3*X[1]^6*X[2]^5*X[3]^4 + 2*Q^3*X[1]^6*X[2]^4*X[3]^5 + Q^3*X[1]^6*X[2]^3*X[3]^6 + 2*Q^3*X[1]^5*X[2]^6*X[3]^4 + 2*Q^3*X[1]^5*X[2]^4*X[3]^6 + Q^3*X[1]^4*X[2]^7*X[3]^4 + 2*Q^3*X[1]^4*X[2]^6*X[3]^5 + 2*Q^3*X[1]^4*X[2]^5*X[3]^6 + Q^3*X[1]^4*X[2]^4*X[3]^7 + Q^3*X[1]^3*X[2]^6*X[3]^6 + 2*Q^2*X[1]^5*X[2]^5*X[3]^5 + Q*X[1]^6*X[2]^5*X[3]^4 + Q*X[1]^6*X[2]^4*X[3]^5 + Q*X[1]^5*X[2]^6*X[3]^4 + Q*X[1]^5*X[2]^4*X[3]^6 + Q*X[1]^4*X[2]^6*X[3]^5 + Q*X[1]^4*X[2]^5*X[3]^6 + X[1]^5*X[2]^5*X[3]^5) :

 
 



Ome3[3,1]:=1/Q^4 *( Q^6*X[1]^2*X[2]^2*X[3]^2 + Q^4*X[1]^4*X[2]^2 + Q^4*X[1]^4*X[3]^2 + Q^4*X[1]^3*X[2]^2*X[3] + Q^4*X[1]^3*X[2]*X[3]^2 + Q^4*X[1]^2*X[2]^4 + Q^4*X[1]^2*X[2]^3*X[3] + Q^4*X[1]^2*X[2]*X[3]^3 + Q^4*X[1]^2*X[3]^4 + Q^4*X[1]*X[2]^3*X[3]^2 + Q^4*X[1]*X[2]^2*X[3]^3 + Q^4*X[2]^4*X[3]^2 + Q^4*X[2]^2*X[3]^4 + Q^3*X[1]^4*X[2]*X[3] + Q^3*X[1]^3*X[2]^3 + Q^3*X[1]^3*X[3]^3 + Q^3*X[1]^2*X[2]^2*X[3]^2 + Q^3*X[1]*X[2]^4*X[3] + Q^3*X[1]*X[2]*X[3]^4 + Q^3*X[2]^3*X[3]^3 + Q*X[1]^3*X[2]^2*X[3] + Q*X[1]^3*X[2]*X[3]^2 + Q*X[1]^2*X[2]^3*X[3] + Q*X[1]^2*X[2]*X[3]^3 + Q*X[1]*X[2]^3*X[3]^2 + Q*X[1]*X[2]^2*X[3]^3 + X[1]^2*X[2]^2*X[3]^2 ) :

Ome3[3,2]:= 1/Q^16*(Q^24*X[1]^4*X[2]^4*X[3]^4 + Q^22*X[1]^6*X[2]^4*X[3]^2 + Q^22*X[1]^6*X[2]^2*X[3]^4 + Q^22*X[1]^5*X[2]^4*X[3]^3 + Q^22*X[1]^5*X[2]^3*X[3]^4 + Q^22*X[1]^4*X[2]^6*X[3]^2 + Q^22*X[1]^4*X[2]^5*X[3]^3 + Q^22*X[1]^4*X[2]^3*X[3]^5 + Q^22*X[1]^4*X[2]^2*X[3]^6 + Q^22*X[1]^3*X[2]^5*X[3]^4 + Q^22*X[1]^3*X[2]^4*X[3]^5 + Q^22*X[1]^2*X[2]^6*X[3]^4 + Q^22*X[1]^2*X[2]^4*X[3]^6 + Q^21*X[1]^6*X[2]^3*X[3]^3 + Q^21*X[1]^5*X[2]^5*X[3]^2 + Q^21*X[1]^5*X[2]^2*X[3]^5 + 2*Q^21*X[1]^4*X[2]^4*X[3]^4 + Q^21*X[1]^3*X[2]^6*X[3]^3 + Q^21*X[1]^3*X[2]^3*X[3]^6 + Q^21*X[1]^2*X[2]^5*X[3]^5 + Q^19*X[1]^7*X[2]^3*X[3]^2 + Q^19*X[1]^7*X[2]^2*X[3]^3 + Q^19*X[1]^6*X[2]^5*X[3] + 2*Q^19*X[1]^6*X[2]^4*X[3]^2 + 2*Q^19*X[1]^6*X[2]^2*X[3]^4 + Q^19*X[1]^6*X[2]*X[3]^5 + Q^19*X[1]^5*X[2]^6*X[3] + 4*Q^19*X[1]^5*X[2]^4*X[3]^3 + 4*Q^19*X[1]^5*X[2]^3*X[3]^4 + Q^19*X[1]^5*X[2]*X[3]^6 + 2*Q^19*X[1]^4*X[2]^6*X[3]^2 + 4*Q^19*X[1]^4*X[2]^5*X[3]^3 + 4*Q^19*X[1]^4*X[2]^3*X[3]^5 + 2*Q^19*X[1]^4*X[2]^2*X[3]^6 + Q^19*X[1]^3*X[2]^7*X[3]^2 + 4*Q^19*X[1]^3*X[2]^5*X[3]^4 + 4*Q^19*X[1]^3*X[2]^4*X[3]^5 + Q^19*X[1]^3*X[2]^2*X[3]^7 + Q^19*X[1]^2*X[2]^7*X[3]^3 + 2*Q^19*X[1]^2*X[2]^6*X[3]^4 + 2*Q^19*X[1]^2*X[2]^4*X[3]^6 + Q^19*X[1]^2*X[2]^3*X[3]^7 + Q^19*X[1]*X[2]^6*X[3]^5 + Q^19*X[1]*X[2]^5*X[3]^6 + Q^18*X[1]^8*X[2]^2*X[3]^2 + Q^18*X[1]^7*X[2]^4*X[3] + Q^18*X[1]^7*X[2]*X[3]^4 + Q^18*X[1]^6*X[2]^6 + 4*Q^18*X[1]^6*X[2]^3*X[3]^3 + Q^18*X[1]^6*X[3]^6 + 4*Q^18*X[1]^5*X[2]^5*X[3]^2 + 4*Q^18*X[1]^5*X[2]^2*X[3]^5 + Q^18*X[1]^4*X[2]^7*X[3] + 7*Q^18*X[1]^4*X[2]^4*X[3]^4 + Q^18*X[1]^4*X[2]*X[3]^7 + 4*Q^18*X[1]^3*X[2]^6*X[3]^3 + 4*Q^18*X[1]^3*X[2]^3*X[3]^6 + Q^18*X[1]^2*X[2]^8*X[3]^2 + 4*Q^18*X[1]^2*X[2]^5*X[3]^5 + Q^18*X[1]^2*X[2]^2*X[3]^8 + Q^18*X[1]*X[2]^7*X[3]^4 + Q^18*X[1]*X[2]^4*X[3]^7 + Q^18*X[2]^6*X[3]^6 + Q^16*X[1]^8*X[2]^4 + Q^16*X[1]^8*X[2]^3*X[3] + Q^16*X[1]^8*X[2]*X[3]^3 + Q^16*X[1]^8*X[3]^4 + Q^16*X[1]^7*X[2]^5 + 3*Q^16*X[1]^7*X[2]^3*X[3]^2 + 3*Q^16*X[1]^7*X[2]^2*X[3]^3 + Q^16*X[1]^7*X[3]^5 + 3*Q^16*X[1]^6*X[2]^5*X[3] + 5*Q^16*X[1]^6*X[2]^4*X[3]^2 + 5*Q^16*X[1]^6*X[2]^2*X[3]^4 + 3*Q^16*X[1]^6*X[2]*X[3]^5 + Q^16*X[1]^5*X[2]^7 + 3*Q^16*X[1]^5*X[2]^6*X[3] + 8*Q^16*X[1]^5*X[2]^4*X[3]^3 + 8*Q^16*X[1]^5*X[2]^3*X[3]^4 + 3*Q^16*X[1]^5*X[2]*X[3]^6 + Q^16*X[1]^5*X[3]^7 + Q^16*X[1]^4*X[2]^8 + 5*Q^16*X[1]^4*X[2]^6*X[3]^2 + 8*Q^16*X[1]^4*X[2]^5*X[3]^3 + 8*Q^16*X[1]^4*X[2]^3*X[3]^5 + 5*Q^16*X[1]^4*X[2]^2*X[3]^6 + Q^16*X[1]^4*X[3]^8 + Q^16*X[1]^3*X[2]^8*X[3] + 3*Q^16*X[1]^3*X[2]^7*X[3]^2 + 8*Q^16*X[1]^3*X[2]^5*X[3]^4 + 8*Q^16*X[1]^3*X[2]^4*X[3]^5 + 3*Q^16*X[1]^3*X[2]^2*X[3]^7 + Q^16*X[1]^3*X[2]*X[3]^8 + 3*Q^16*X[1]^2*X[2]^7*X[3]^3 + 5*Q^16*X[1]^2*X[2]^6*X[3]^4 + 5*Q^16*X[1]^2*X[2]^4*X[3]^6 + 3*Q^16*X[1]^2*X[2]^3*X[3]^7 + Q^16*X[1]*X[2]^8*X[3]^3 + 3*Q^16*X[1]*X[2]^6*X[3]^5 + 3*Q^16*X[1]*X[2]^5*X[3]^6 + Q^16*X[1]*X[2]^3*X[3]^8 + Q^16*X[2]^8*X[3]^4 + Q^16*X[2]^7*X[3]^5 + Q^16*X[2]^5*X[3]^7 + Q^16*X[2]^4*X[3]^8 + Q^15*X[1]^8*X[2]^2*X[3]^2 + 2*Q^15*X[1]^7*X[2]^4*X[3] + 2*Q^15*X[1]^7*X[2]*X[3]^4 + Q^15*X[1]^6*X[2]^6 + 6*Q^15*X[1]^6*X[2]^3*X[3]^3 + Q^15*X[1]^6*X[3]^6 + 6*Q^15*X[1]^5*X[2]^5*X[3]^2 + 6*Q^15*X[1]^5*X[2]^2*X[3]^5 + 2*Q^15*X[1]^4*X[2]^7*X[3] + 10*Q^15*X[1]^4*X[2]^4*X[3]^4 + 2*Q^15*X[1]^4*X[2]*X[3]^7 + 6*Q^15*X[1]^3*X[2]^6*X[3]^3 + 6*Q^15*X[1]^3*X[2]^3*X[3]^6 + Q^15*X[1]^2*X[2]^8*X[3]^2 + 6*Q^15*X[1]^2*X[2]^5*X[3]^5 + Q^15*X[1]^2*X[2]^2*X[3]^8 + 2*Q^15*X[1]*X[2]^7*X[3]^4 + 2*Q^15*X[1]*X[2]^4*X[3]^7 + Q^15*X[2]^6*X[3]^6 + Q^13*X[1]^8*X[2]^3*X[3] + Q^13*X[1]^8*X[2]*X[3]^3 + Q^13*X[1]^7*X[2]^5 + 3*Q^13*X[1]^7*X[2]^3*X[3]^2 + 3*Q^13*X[1]^7*X[2]^2*X[3]^3 + Q^13*X[1]^7*X[3]^5 + 3*Q^13*X[1]^6*X[2]^5*X[3] + 5*Q^13*X[1]^6*X[2]^4*X[3]^2 + 5*Q^13*X[1]^6*X[2]^2*X[3]^4 + 3*Q^13*X[1]^6*X[2]*X[3]^5 + Q^13*X[1]^5*X[2]^7 + 3*Q^13*X[1]^5*X[2]^6*X[3] + 9*Q^13*X[1]^5*X[2]^4*X[3]^3 + 9*Q^13*X[1]^5*X[2]^3*X[3]^4 + 3*Q^13*X[1]^5*X[2]*X[3]^6 + Q^13*X[1]^5*X[3]^7 + 5*Q^13*X[1]^4*X[2]^6*X[3]^2 + 9*Q^13*X[1]^4*X[2]^5*X[3]^3 + 9*Q^13*X[1]^4*X[2]^3*X[3]^5 + 5*Q^13*X[1]^4*X[2]^2*X[3]^6 + Q^13*X[1]^3*X[2]^8*X[3] + 3*Q^13*X[1]^3*X[2]^7*X[3]^2 + 9*Q^13*X[1]^3*X[2]^5*X[3]^4 + 9*Q^13*X[1]^3*X[2]^4*X[3]^5 + 3*Q^13*X[1]^3*X[2]^2*X[3]^7 + Q^13*X[1]^3*X[2]*X[3]^8 + 3*Q^13*X[1]^2*X[2]^7*X[3]^3 + 5*Q^13*X[1]^2*X[2]^6*X[3]^4 + 5*Q^13*X[1]^2*X[2]^4*X[3]^6 + 3*Q^13*X[1]^2*X[2]^3*X[3]^7 + Q^13*X[1]*X[2]^8*X[3]^3 + 3*Q^13*X[1]*X[2]^6*X[3]^5 + 3*Q^13*X[1]*X[2]^5*X[3]^6 + Q^13*X[1]*X[2]^3*X[3]^8 + Q^13*X[2]^7*X[3]^5 + Q^13*X[2]^5*X[3]^7 + Q^12*X[1]^8*X[2]^2*X[3]^2 + 2*Q^12*X[1]^7*X[2]^4*X[3] + 2*Q^12*X[1]^7*X[2]*X[3]^4 + Q^12*X[1]^6*X[2]^6 + 6*Q^12*X[1]^6*X[2]^3*X[3]^3 + Q^12*X[1]^6*X[3]^6 + 6*Q^12*X[1]^5*X[2]^5*X[3]^2 + 6*Q^12*X[1]^5*X[2]^2*X[3]^5 + 2*Q^12*X[1]^4*X[2]^7*X[3] + 11*Q^12*X[1]^4*X[2]^4*X[3]^4 + 2*Q^12*X[1]^4*X[2]*X[3]^7 + 6*Q^12*X[1]^3*X[2]^6*X[3]^3 + 6*Q^12*X[1]^3*X[2]^3*X[3]^6 + Q^12*X[1]^2*X[2]^8*X[3]^2 + 6*Q^12*X[1]^2*X[2]^5*X[3]^5 + Q^12*X[1]^2*X[2]^2*X[3]^8 + 2*Q^12*X[1]*X[2]^7*X[3]^4 + 2*Q^12*X[1]*X[2]^4*X[3]^7 + Q^12*X[2]^6*X[3]^6 + 2*Q^10*X[1]^7*X[2]^3*X[3]^2 + 2*Q^10*X[1]^7*X[2]^2*X[3]^3 + 2*Q^10*X[1]^6*X[2]^5*X[3] + 4*Q^10*X[1]^6*X[2]^4*X[3]^2 + 4*Q^10*X[1]^6*X[2]^2*X[3]^4 + 2*Q^10*X[1]^6*X[2]*X[3]^5 + 2*Q^10*X[1]^5*X[2]^6*X[3] + 7*Q^10*X[1]^5*X[2]^4*X[3]^3 + 7*Q^10*X[1]^5*X[2]^3*X[3]^4 + 2*Q^10*X[1]^5*X[2]*X[3]^6 + 4*Q^10*X[1]^4*X[2]^6*X[3]^2 + 7*Q^10*X[1]^4*X[2]^5*X[3]^3 + 7*Q^10*X[1]^4*X[2]^3*X[3]^5 + 4*Q^10*X[1]^4*X[2]^2*X[3]^6 + 2*Q^10*X[1]^3*X[2]^7*X[3]^2 + 7*Q^10*X[1]^3*X[2]^5*X[3]^4 + 7*Q^10*X[1]^3*X[2]^4*X[3]^5 + 2*Q^10*X[1]^3*X[2]^2*X[3]^7 + 2*Q^10*X[1]^2*X[2]^7*X[3]^3 + 4*Q^10*X[1]^2*X[2]^6*X[3]^4 + 4*Q^10*X[1]^2*X[2]^4*X[3]^6 + 2*Q^10*X[1]^2*X[2]^3*X[3]^7 + 2*Q^10*X[1]*X[2]^6*X[3]^5 + 2*Q^10*X[1]*X[2]^5*X[3]^6 + Q^9*X[1]^7*X[2]^4*X[3] + Q^9*X[1]^7*X[2]*X[3]^4 + 4*Q^9*X[1]^6*X[2]^3*X[3]^3 + 4*Q^9*X[1]^5*X[2]^5*X[3]^2 + 4*Q^9*X[1]^5*X[2]^2*X[3]^5 + Q^9*X[1]^4*X[2]^7*X[3] + 7*Q^9*X[1]^4*X[2]^4*X[3]^4 + Q^9*X[1]^4*X[2]*X[3]^7 + 4*Q^9*X[1]^3*X[2]^6*X[3]^3 + 4*Q^9*X[1]^3*X[2]^3*X[3]^6 + 4*Q^9*X[1]^2*X[2]^5*X[3]^5 + Q^9*X[1]*X[2]^7*X[3]^4 + Q^9*X[1]*X[2]^4*X[3]^7 + Q^7*X[1]^7*X[2]^3*X[3]^2 + Q^7*X[1]^7*X[2]^2*X[3]^3 + Q^7*X[1]^6*X[2]^5*X[3] + 2*Q^7*X[1]^6*X[2]^4*X[3]^2 + 2*Q^7*X[1]^6*X[2]^2*X[3]^4 + Q^7*X[1]^6*X[2]*X[3]^5 + Q^7*X[1]^5*X[2]^6*X[3] + 4*Q^7*X[1]^5*X[2]^4*X[3]^3 + 4*Q^7*X[1]^5*X[2]^3*X[3]^4 + Q^7*X[1]^5*X[2]*X[3]^6 + 2*Q^7*X[1]^4*X[2]^6*X[3]^2 + 4*Q^7*X[1]^4*X[2]^5*X[3]^3 + 4*Q^7*X[1]^4*X[2]^3*X[3]^5 + 2*Q^7*X[1]^4*X[2]^2*X[3]^6 + Q^7*X[1]^3*X[2]^7*X[3]^2 + 4*Q^7*X[1]^3*X[2]^5*X[3]^4 + 4*Q^7*X[1]^3*X[2]^4*X[3]^5 + Q^7*X[1]^3*X[2]^2*X[3]^7 + Q^7*X[1]^2*X[2]^7*X[3]^3 + 2*Q^7*X[1]^2*X[2]^6*X[3]^4 + 2*Q^7*X[1]^2*X[2]^4*X[3]^6 + Q^7*X[1]^2*X[2]^3*X[3]^7 + Q^7*X[1]*X[2]^6*X[3]^5 + Q^7*X[1]*X[2]^5*X[3]^6 + 2*Q^6*X[1]^6*X[2]^3*X[3]^3 + 2*Q^6*X[1]^5*X[2]^5*X[3]^2 + 2*Q^6*X[1]^5*X[2]^2*X[3]^5 + 4*Q^6*X[1]^4*X[2]^4*X[3]^4 + 2*Q^6*X[1]^3*X[2]^6*X[3]^3 + 2*Q^6*X[1]^3*X[2]^3*X[3]^6 + 2*Q^6*X[1]^2*X[2]^5*X[3]^5 + Q^4*X[1]^6*X[2]^4*X[3]^2 + Q^4*X[1]^6*X[2]^2*X[3]^4 + 2*Q^4*X[1]^5*X[2]^4*X[3]^3 + 2*Q^4*X[1]^5*X[2]^3*X[3]^4 + Q^4*X[1]^4*X[2]^6*X[3]^2 + 2*Q^4*X[1]^4*X[2]^5*X[3]^3 + 2*Q^4*X[1]^4*X[2]^3*X[3]^5 + Q^4*X[1]^4*X[2]^2*X[3]^6 + 2*Q^4*X[1]^3*X[2]^5*X[3]^4 + 2*Q^4*X[1]^3*X[2]^4*X[3]^5 + Q^4*X[1]^2*X[2]^6*X[3]^4 + Q^4*X[1]^2*X[2]^4*X[3]^6 + Q^3*X[1]^6*X[2]^3*X[3]^3 + Q^3*X[1]^5*X[2]^5*X[3]^2 + Q^3*X[1]^5*X[2]^2*X[3]^5 + 2*Q^3*X[1]^4*X[2]^4*X[3]^4 + Q^3*X[1]^3*X[2]^6*X[3]^3 + Q^3*X[1]^3*X[2]^3*X[3]^6 + Q^3*X[1]^2*X[2]^5*X[3]^5 + Q*X[1]^5*X[2]^4*X[3]^3 + Q*X[1]^5*X[2]^3*X[3]^4 + Q*X[1]^4*X[2]^5*X[3]^3 + Q*X[1]^4*X[2]^3*X[3]^5 + Q*X[1]^3*X[2]^5*X[3]^4 + Q*X[1]^3*X[2]^4*X[3]^5 + X[1]^4*X[2]^4*X[3]^4 )  :

Ome3[3,3]:=1/Q^36*(Q^54*X[1]^6*X[2]^6*X[3]^6 + Q^52*X[1]^8*X[2]^6*X[3]^4 + Q^52*X[1]^8*X[2]^4*X[3]^6 + Q^52*X[1]^7*X[2]^6*X[3]^5 + Q^52*X[1]^7*X[2]^5*X[3]^6 + Q^52*X[1]^6*X[2]^8*X[3]^4 + Q^52*X[1]^6*X[2]^7*X[3]^5 + Q^52*X[1]^6*X[2]^5*X[3]^7 + Q^52*X[1]^6*X[2]^4*X[3]^8 + Q^52*X[1]^5*X[2]^7*X[3]^6 + Q^52*X[1]^5*X[2]^6*X[3]^7 + Q^52*X[1]^4*X[2]^8*X[3]^6 + Q^52*X[1]^4*X[2]^6*X[3]^8 + Q^51*X[1]^8*X[2]^5*X[3]^5 + Q^51*X[1]^7*X[2]^7*X[3]^4 + Q^51*X[1]^7*X[2]^4*X[3]^7 + 2*Q^51*X[1]^6*X[2]^6*X[3]^6 + Q^51*X[1]^5*X[2]^8*X[3]^5 + Q^51*X[1]^5*X[2]^5*X[3]^8 + Q^51*X[1]^4*X[2]^7*X[3]^7 + Q^49*X[1]^9*X[2]^5*X[3]^4 + Q^49*X[1]^9*X[2]^4*X[3]^5 + Q^49*X[1]^8*X[2]^7*X[3]^3 + 2*Q^49*X[1]^8*X[2]^6*X[3]^4 + 2*Q^49*X[1]^8*X[2]^4*X[3]^6 + Q^49*X[1]^8*X[2]^3*X[3]^7 + Q^49*X[1]^7*X[2]^8*X[3]^3 + 4*Q^49*X[1]^7*X[2]^6*X[3]^5 + 4*Q^49*X[1]^7*X[2]^5*X[3]^6 + Q^49*X[1]^7*X[2]^3*X[3]^8 + 2*Q^49*X[1]^6*X[2]^8*X[3]^4 + 4*Q^49*X[1]^6*X[2]^7*X[3]^5 + 4*Q^49*X[1]^6*X[2]^5*X[3]^7 + 2*Q^49*X[1]^6*X[2]^4*X[3]^8 + Q^49*X[1]^5*X[2]^9*X[3]^4 + 4*Q^49*X[1]^5*X[2]^7*X[3]^6 + 4*Q^49*X[1]^5*X[2]^6*X[3]^7 + Q^49*X[1]^5*X[2]^4*X[3]^9 + Q^49*X[1]^4*X[2]^9*X[3]^5 + 2*Q^49*X[1]^4*X[2]^8*X[3]^6 + 2*Q^49*X[1]^4*X[2]^6*X[3]^8 + Q^49*X[1]^4*X[2]^5*X[3]^9 + Q^49*X[1]^3*X[2]^8*X[3]^7 + Q^49*X[1]^3*X[2]^7*X[3]^8 + Q^48*X[1]^10*X[2]^4*X[3]^4 + Q^48*X[1]^9*X[2]^6*X[3]^3 + Q^48*X[1]^9*X[2]^3*X[3]^6 + Q^48*X[1]^8*X[2]^8*X[3]^2 + 4*Q^48*X[1]^8*X[2]^5*X[3]^5 + Q^48*X[1]^8*X[2]^2*X[3]^8 + 4*Q^48*X[1]^7*X[2]^7*X[3]^4 + 4*Q^48*X[1]^7*X[2]^4*X[3]^7 + Q^48*X[1]^6*X[2]^9*X[3]^3 + 8*Q^48*X[1]^6*X[2]^6*X[3]^6 + Q^48*X[1]^6*X[2]^3*X[3]^9 + 4*Q^48*X[1]^5*X[2]^8*X[3]^5 + 4*Q^48*X[1]^5*X[2]^5*X[3]^8 + Q^48*X[1]^4*X[2]^10*X[3]^4 + 4*Q^48*X[1]^4*X[2]^7*X[3]^7 + Q^48*X[1]^4*X[2]^4*X[3]^10 + Q^48*X[1]^3*X[2]^9*X[3]^6 + Q^48*X[1]^3*X[2]^6*X[3]^9 + Q^48*X[1]^2*X[2]^8*X[3]^8 + Q^46*X[1]^10*X[2]^6*X[3]^2 + Q^46*X[1]^10*X[2]^5*X[3]^3 + Q^46*X[1]^10*X[2]^3*X[3]^5 + Q^46*X[1]^10*X[2]^2*X[3]^6 + Q^46*X[1]^9*X[2]^7*X[3]^2 + 4*Q^46*X[1]^9*X[2]^5*X[3]^4 + 4*Q^46*X[1]^9*X[2]^4*X[3]^5 + Q^46*X[1]^9*X[2]^2*X[3]^7 + 4*Q^46*X[1]^8*X[2]^7*X[3]^3 + 8*Q^46*X[1]^8*X[2]^6*X[3]^4 + 8*Q^46*X[1]^8*X[2]^4*X[3]^6 + 4*Q^46*X[1]^8*X[2]^3*X[3]^7 + Q^46*X[1]^7*X[2]^9*X[3]^2 + 4*Q^46*X[1]^7*X[2]^8*X[3]^3 + 12*Q^46*X[1]^7*X[2]^6*X[3]^5 + 12*Q^46*X[1]^7*X[2]^5*X[3]^6 + 4*Q^46*X[1]^7*X[2]^3*X[3]^8 + Q^46*X[1]^7*X[2]^2*X[3]^9 + Q^46*X[1]^6*X[2]^10*X[3]^2 + 8*Q^46*X[1]^6*X[2]^8*X[3]^4 + 12*Q^46*X[1]^6*X[2]^7*X[3]^5 + 12*Q^46*X[1]^6*X[2]^5*X[3]^7 + 8*Q^46*X[1]^6*X[2]^4*X[3]^8 + Q^46*X[1]^6*X[2]^2*X[3]^10 + Q^46*X[1]^5*X[2]^10*X[3]^3 + 4*Q^46*X[1]^5*X[2]^9*X[3]^4 + 12*Q^46*X[1]^5*X[2]^7*X[3]^6 + 12*Q^46*X[1]^5*X[2]^6*X[3]^7 + 4*Q^46*X[1]^5*X[2]^4*X[3]^9 + Q^46*X[1]^5*X[2]^3*X[3]^10 + 4*Q^46*X[1]^4*X[2]^9*X[3]^5 + 8*Q^46*X[1]^4*X[2]^8*X[3]^6 + 8*Q^46*X[1]^4*X[2]^6*X[3]^8 + 4*Q^46*X[1]^4*X[2]^5*X[3]^9 + Q^46*X[1]^3*X[2]^10*X[3]^5 + 4*Q^46*X[1]^3*X[2]^8*X[3]^7 + 4*Q^46*X[1]^3*X[2]^7*X[3]^8 + Q^46*X[1]^3*X[2]^5*X[3]^10 + Q^46*X[1]^2*X[2]^10*X[3]^6 + Q^46*X[1]^2*X[2]^9*X[3]^7 + Q^46*X[1]^2*X[2]^7*X[3]^9 + Q^46*X[1]^2*X[2]^6*X[3]^10 + 2*Q^45*X[1]^10*X[2]^4*X[3]^4 + 4*Q^45*X[1]^9*X[2]^6*X[3]^3 + 4*Q^45*X[1]^9*X[2]^3*X[3]^6 + 2*Q^45*X[1]^8*X[2]^8*X[3]^2 + 12*Q^45*X[1]^8*X[2]^5*X[3]^5 + 2*Q^45*X[1]^8*X[2]^2*X[3]^8 + 12*Q^45*X[1]^7*X[2]^7*X[3]^4 + 12*Q^45*X[1]^7*X[2]^4*X[3]^7 + 4*Q^45*X[1]^6*X[2]^9*X[3]^3 + 19*Q^45*X[1]^6*X[2]^6*X[3]^6 + 4*Q^45*X[1]^6*X[2]^3*X[3]^9 + 12*Q^45*X[1]^5*X[2]^8*X[3]^5 + 12*Q^45*X[1]^5*X[2]^5*X[3]^8 + 2*Q^45*X[1]^4*X[2]^10*X[3]^4 + 12*Q^45*X[1]^4*X[2]^7*X[3]^7 + 2*Q^45*X[1]^4*X[2]^4*X[3]^10 + 4*Q^45*X[1]^3*X[2]^9*X[3]^6 + 4*Q^45*X[1]^3*X[2]^6*X[3]^9 + 2*Q^45*X[1]^2*X[2]^8*X[3]^8 + Q^43*X[1]^11*X[2]^4*X[3]^3 + Q^43*X[1]^11*X[2]^3*X[3]^4 + 2*Q^43*X[1]^10*X[2]^6*X[3]^2 + 4*Q^43*X[1]^10*X[2]^5*X[3]^3 + 4*Q^43*X[1]^10*X[2]^3*X[3]^5 + 2*Q^43*X[1]^10*X[2]^2*X[3]^6 + Q^43*X[1]^9*X[2]^8*X[3] + 4*Q^43*X[1]^9*X[2]^7*X[3]^2 + 11*Q^43*X[1]^9*X[2]^5*X[3]^4 + 11*Q^43*X[1]^9*X[2]^4*X[3]^5 + 4*Q^43*X[1]^9*X[2]^2*X[3]^7 + Q^43*X[1]^9*X[2]*X[3]^8 + Q^43*X[1]^8*X[2]^9*X[3] + 11*Q^43*X[1]^8*X[2]^7*X[3]^3 + 17*Q^43*X[1]^8*X[2]^6*X[3]^4 + 17*Q^43*X[1]^8*X[2]^4*X[3]^6 + 11*Q^43*X[1]^8*X[2]^3*X[3]^7 + Q^43*X[1]^8*X[2]*X[3]^9 + 4*Q^43*X[1]^7*X[2]^9*X[3]^2 + 11*Q^43*X[1]^7*X[2]^8*X[3]^3 + 28*Q^43*X[1]^7*X[2]^6*X[3]^5 + 28*Q^43*X[1]^7*X[2]^5*X[3]^6 + 11*Q^43*X[1]^7*X[2]^3*X[3]^8 + 4*Q^43*X[1]^7*X[2]^2*X[3]^9 + 2*Q^43*X[1]^6*X[2]^10*X[3]^2 + 17*Q^43*X[1]^6*X[2]^8*X[3]^4 + 28*Q^43*X[1]^6*X[2]^7*X[3]^5 + 28*Q^43*X[1]^6*X[2]^5*X[3]^7 + 17*Q^43*X[1]^6*X[2]^4*X[3]^8 + 2*Q^43*X[1]^6*X[2]^2*X[3]^10 + 4*Q^43*X[1]^5*X[2]^10*X[3]^3 + 11*Q^43*X[1]^5*X[2]^9*X[3]^4 + 28*Q^43*X[1]^5*X[2]^7*X[3]^6 + 28*Q^43*X[1]^5*X[2]^6*X[3]^7 + 11*Q^43*X[1]^5*X[2]^4*X[3]^9 + 4*Q^43*X[1]^5*X[2]^3*X[3]^10 + Q^43*X[1]^4*X[2]^11*X[3]^3 + 11*Q^43*X[1]^4*X[2]^9*X[3]^5 + 17*Q^43*X[1]^4*X[2]^8*X[3]^6 + 17*Q^43*X[1]^4*X[2]^6*X[3]^8 + 11*Q^43*X[1]^4*X[2]^5*X[3]^9 + Q^43*X[1]^4*X[2]^3*X[3]^11 + Q^43*X[1]^3*X[2]^11*X[3]^4 + 4*Q^43*X[1]^3*X[2]^10*X[3]^5 + 11*Q^43*X[1]^3*X[2]^8*X[3]^7 + 11*Q^43*X[1]^3*X[2]^7*X[3]^8 + 4*Q^43*X[1]^3*X[2]^5*X[3]^10 + Q^43*X[1]^3*X[2]^4*X[3]^11 + 2*Q^43*X[1]^2*X[2]^10*X[3]^6 + 4*Q^43*X[1]^2*X[2]^9*X[3]^7 + 4*Q^43*X[1]^2*X[2]^7*X[3]^9 + 2*Q^43*X[1]^2*X[2]^6*X[3]^10 + Q^43*X[1]*X[2]^9*X[3]^8 + Q^43*X[1]*X[2]^8*X[3]^9 + Q^42*X[1]^11*X[2]^5*X[3]^2 + Q^42*X[1]^11*X[2]^2*X[3]^5 + Q^42*X[1]^10*X[2]^7*X[3] + 7*Q^42*X[1]^10*X[2]^4*X[3]^4 + Q^42*X[1]^10*X[2]*X[3]^7 + 10*Q^42*X[1]^9*X[2]^6*X[3]^3 + 10*Q^42*X[1]^9*X[2]^3*X[3]^6 + 7*Q^42*X[1]^8*X[2]^8*X[3]^2 + 26*Q^42*X[1]^8*X[2]^5*X[3]^5 + 7*Q^42*X[1]^8*X[2]^2*X[3]^8 + Q^42*X[1]^7*X[2]^10*X[3] + 26*Q^42*X[1]^7*X[2]^7*X[3]^4 + 26*Q^42*X[1]^7*X[2]^4*X[3]^7 + Q^42*X[1]^7*X[2]*X[3]^10 + 10*Q^42*X[1]^6*X[2]^9*X[3]^3 + 41*Q^42*X[1]^6*X[2]^6*X[3]^6 + 10*Q^42*X[1]^6*X[2]^3*X[3]^9 + Q^42*X[1]^5*X[2]^11*X[3]^2 + 26*Q^42*X[1]^5*X[2]^8*X[3]^5 + 26*Q^42*X[1]^5*X[2]^5*X[3]^8 + Q^42*X[1]^5*X[2]^2*X[3]^11 + 7*Q^42*X[1]^4*X[2]^10*X[3]^4 + 26*Q^42*X[1]^4*X[2]^7*X[3]^7 + 7*Q^42*X[1]^4*X[2]^4*X[3]^10 + 10*Q^42*X[1]^3*X[2]^9*X[3]^6 + 10*Q^42*X[1]^3*X[2]^6*X[3]^9 + Q^42*X[1]^2*X[2]^11*X[3]^5 + 7*Q^42*X[1]^2*X[2]^8*X[3]^8 + Q^42*X[1]^2*X[2]^5*X[3]^11 + Q^42*X[1]*X[2]^10*X[3]^7 + Q^42*X[1]*X[2]^7*X[3]^10 + Q^40*X[1]^12*X[2]^4*X[3]^2 + Q^40*X[1]^12*X[2]^2*X[3]^4 + Q^40*X[1]^11*X[2]^6*X[3] + 3*Q^40*X[1]^11*X[2]^4*X[3]^3 + 3*Q^40*X[1]^11*X[2]^3*X[3]^4 + Q^40*X[1]^11*X[2]*X[3]^6 + Q^40*X[1]^10*X[2]^8 + 6*Q^40*X[1]^10*X[2]^6*X[3]^2 + 9*Q^40*X[1]^10*X[2]^5*X[3]^3 + 9*Q^40*X[1]^10*X[2]^3*X[3]^5 + 6*Q^40*X[1]^10*X[2]^2*X[3]^6 + Q^40*X[1]^10*X[3]^8 + 3*Q^40*X[1]^9*X[2]^8*X[3] + 9*Q^40*X[1]^9*X[2]^7*X[3]^2 + 22*Q^40*X[1]^9*X[2]^5*X[3]^4 + 22*Q^40*X[1]^9*X[2]^4*X[3]^5 + 9*Q^40*X[1]^9*X[2]^2*X[3]^7 + 3*Q^40*X[1]^9*X[2]*X[3]^8 + Q^40*X[1]^8*X[2]^10 + 3*Q^40*X[1]^8*X[2]^9*X[3] + 22*Q^40*X[1]^8*X[2]^7*X[3]^3 + 35*Q^40*X[1]^8*X[2]^6*X[3]^4 + 35*Q^40*X[1]^8*X[2]^4*X[3]^6 + 22*Q^40*X[1]^8*X[2]^3*X[3]^7 + 3*Q^40*X[1]^8*X[2]*X[3]^9 + Q^40*X[1]^8*X[3]^10 + 9*Q^40*X[1]^7*X[2]^9*X[3]^2 + 22*Q^40*X[1]^7*X[2]^8*X[3]^3 + 51*Q^40*X[1]^7*X[2]^6*X[3]^5 + 51*Q^40*X[1]^7*X[2]^5*X[3]^6 + 22*Q^40*X[1]^7*X[2]^3*X[3]^8 + 9*Q^40*X[1]^7*X[2]^2*X[3]^9 + Q^40*X[1]^6*X[2]^11*X[3] + 6*Q^40*X[1]^6*X[2]^10*X[3]^2 + 35*Q^40*X[1]^6*X[2]^8*X[3]^4 + 51*Q^40*X[1]^6*X[2]^7*X[3]^5 + 51*Q^40*X[1]^6*X[2]^5*X[3]^7 + 35*Q^40*X[1]^6*X[2]^4*X[3]^8 + 6*Q^40*X[1]^6*X[2]^2*X[3]^10 + Q^40*X[1]^6*X[2]*X[3]^11 + 9*Q^40*X[1]^5*X[2]^10*X[3]^3 + 22*Q^40*X[1]^5*X[2]^9*X[3]^4 + 51*Q^40*X[1]^5*X[2]^7*X[3]^6 + 51*Q^40*X[1]^5*X[2]^6*X[3]^7 + 22*Q^40*X[1]^5*X[2]^4*X[3]^9 + 9*Q^40*X[1]^5*X[2]^3*X[3]^10 + Q^40*X[1]^4*X[2]^12*X[3]^2 + 3*Q^40*X[1]^4*X[2]^11*X[3]^3 + 22*Q^40*X[1]^4*X[2]^9*X[3]^5 + 35*Q^40*X[1]^4*X[2]^8*X[3]^6 + 35*Q^40*X[1]^4*X[2]^6*X[3]^8 + 22*Q^40*X[1]^4*X[2]^5*X[3]^9 + 3*Q^40*X[1]^4*X[2]^3*X[3]^11 + Q^40*X[1]^4*X[2]^2*X[3]^12 + 3*Q^40*X[1]^3*X[2]^11*X[3]^4 + 9*Q^40*X[1]^3*X[2]^10*X[3]^5 + 22*Q^40*X[1]^3*X[2]^8*X[3]^7 + 22*Q^40*X[1]^3*X[2]^7*X[3]^8 + 9*Q^40*X[1]^3*X[2]^5*X[3]^10 + 3*Q^40*X[1]^3*X[2]^4*X[3]^11 + Q^40*X[1]^2*X[2]^12*X[3]^4 + 6*Q^40*X[1]^2*X[2]^10*X[3]^6 + 9*Q^40*X[1]^2*X[2]^9*X[3]^7 + 9*Q^40*X[1]^2*X[2]^7*X[3]^9 + 6*Q^40*X[1]^2*X[2]^6*X[3]^10 + Q^40*X[1]^2*X[2]^4*X[3]^12 + Q^40*X[1]*X[2]^11*X[3]^6 + 3*Q^40*X[1]*X[2]^9*X[3]^8 + 3*Q^40*X[1]*X[2]^8*X[3]^9 + Q^40*X[1]*X[2]^6*X[3]^11 + Q^40*X[2]^10*X[3]^8 + Q^40*X[2]^8*X[3]^10 + Q^39*X[1]^12*X[2]^3*X[3]^3 + 3*Q^39*X[1]^11*X[2]^5*X[3]^2 + 3*Q^39*X[1]^11*X[2]^2*X[3]^5 + 3*Q^39*X[1]^10*X[2]^7*X[3] + 12*Q^39*X[1]^10*X[2]^4*X[3]^4 + 3*Q^39*X[1]^10*X[2]*X[3]^7 + Q^39*X[1]^9*X[2]^9 + 20*Q^39*X[1]^9*X[2]^6*X[3]^3 + 20*Q^39*X[1]^9*X[2]^3*X[3]^6 + Q^39*X[1]^9*X[3]^9 + 12*Q^39*X[1]^8*X[2]^8*X[3]^2 + 46*Q^39*X[1]^8*X[2]^5*X[3]^5 + 12*Q^39*X[1]^8*X[2]^2*X[3]^8 + 3*Q^39*X[1]^7*X[2]^10*X[3] + 46*Q^39*X[1]^7*X[2]^7*X[3]^4 + 46*Q^39*X[1]^7*X[2]^4*X[3]^7 + 3*Q^39*X[1]^7*X[2]*X[3]^10 + 20*Q^39*X[1]^6*X[2]^9*X[3]^3 + 67*Q^39*X[1]^6*X[2]^6*X[3]^6 + 20*Q^39*X[1]^6*X[2]^3*X[3]^9 + 3*Q^39*X[1]^5*X[2]^11*X[3]^2 + 46*Q^39*X[1]^5*X[2]^8*X[3]^5 + 46*Q^39*X[1]^5*X[2]^5*X[3]^8 + 3*Q^39*X[1]^5*X[2]^2*X[3]^11 + 12*Q^39*X[1]^4*X[2]^10*X[3]^4 + 46*Q^39*X[1]^4*X[2]^7*X[3]^7 + 12*Q^39*X[1]^4*X[2]^4*X[3]^10 + Q^39*X[1]^3*X[2]^12*X[3]^3 + 20*Q^39*X[1]^3*X[2]^9*X[3]^6 + 20*Q^39*X[1]^3*X[2]^6*X[3]^9 + Q^39*X[1]^3*X[2]^3*X[3]^12 + 3*Q^39*X[1]^2*X[2]^11*X[3]^5 + 12*Q^39*X[1]^2*X[2]^8*X[3]^8 + 3*Q^39*X[1]^2*X[2]^5*X[3]^11 + 3*Q^39*X[1]*X[2]^10*X[3]^7 + 3*Q^39*X[1]*X[2]^7*X[3]^10 + Q^39*X[2]^9*X[3]^9 + Q^37*X[1]^12*X[2]^5*X[3] + Q^37*X[1]^12*X[2]^4*X[3]^2 + Q^37*X[1]^12*X[2]^2*X[3]^4 + Q^37*X[1]^12*X[2]*X[3]^5 + Q^37*X[1]^11*X[2]^7 + 2*Q^37*X[1]^11*X[2]^6*X[3] + 6*Q^37*X[1]^11*X[2]^4*X[3]^3 + 6*Q^37*X[1]^11*X[2]^3*X[3]^4 + 2*Q^37*X[1]^11*X[2]*X[3]^6 + Q^37*X[1]^11*X[3]^7 + Q^37*X[1]^10*X[2]^8 + 9*Q^37*X[1]^10*X[2]^6*X[3]^2 + 15*Q^37*X[1]^10*X[2]^5*X[3]^3 + 15*Q^37*X[1]^10*X[2]^3*X[3]^5 + 9*Q^37*X[1]^10*X[2]^2*X[3]^6 + Q^37*X[1]^10*X[3]^8 + 6*Q^37*X[1]^9*X[2]^8*X[3] + 15*Q^37*X[1]^9*X[2]^7*X[3]^2 + 35*Q^37*X[1]^9*X[2]^5*X[3]^4 + 35*Q^37*X[1]^9*X[2]^4*X[3]^5 + 15*Q^37*X[1]^9*X[2]^2*X[3]^7 + 6*Q^37*X[1]^9*X[2]*X[3]^8 + Q^37*X[1]^8*X[2]^10 + 6*Q^37*X[1]^8*X[2]^9*X[3] + 35*Q^37*X[1]^8*X[2]^7*X[3]^3 + 51*Q^37*X[1]^8*X[2]^6*X[3]^4 + 51*Q^37*X[1]^8*X[2]^4*X[3]^6 + 35*Q^37*X[1]^8*X[2]^3*X[3]^7 + 6*Q^37*X[1]^8*X[2]*X[3]^9 + Q^37*X[1]^8*X[3]^10 + Q^37*X[1]^7*X[2]^11 + 15*Q^37*X[1]^7*X[2]^9*X[3]^2 + 35*Q^37*X[1]^7*X[2]^8*X[3]^3 + 77*Q^37*X[1]^7*X[2]^6*X[3]^5 + 77*Q^37*X[1]^7*X[2]^5*X[3]^6 + 35*Q^37*X[1]^7*X[2]^3*X[3]^8 + 15*Q^37*X[1]^7*X[2]^2*X[3]^9 + Q^37*X[1]^7*X[3]^11 + 2*Q^37*X[1]^6*X[2]^11*X[3] + 9*Q^37*X[1]^6*X[2]^10*X[3]^2 + 51*Q^37*X[1]^6*X[2]^8*X[3]^4 + 77*Q^37*X[1]^6*X[2]^7*X[3]^5 + 77*Q^37*X[1]^6*X[2]^5*X[3]^7 + 51*Q^37*X[1]^6*X[2]^4*X[3]^8 + 9*Q^37*X[1]^6*X[2]^2*X[3]^10 + 2*Q^37*X[1]^6*X[2]*X[3]^11 + Q^37*X[1]^5*X[2]^12*X[3] + 15*Q^37*X[1]^5*X[2]^10*X[3]^3 + 35*Q^37*X[1]^5*X[2]^9*X[3]^4 + 77*Q^37*X[1]^5*X[2]^7*X[3]^6 + 77*Q^37*X[1]^5*X[2]^6*X[3]^7 + 35*Q^37*X[1]^5*X[2]^4*X[3]^9 + 15*Q^37*X[1]^5*X[2]^3*X[3]^10 + Q^37*X[1]^5*X[2]*X[3]^12 + Q^37*X[1]^4*X[2]^12*X[3]^2 + 6*Q^37*X[1]^4*X[2]^11*X[3]^3 + 35*Q^37*X[1]^4*X[2]^9*X[3]^5 + 51*Q^37*X[1]^4*X[2]^8*X[3]^6 + 51*Q^37*X[1]^4*X[2]^6*X[3]^8 + 35*Q^37*X[1]^4*X[2]^5*X[3]^9 + 6*Q^37*X[1]^4*X[2]^3*X[3]^11 + Q^37*X[1]^4*X[2]^2*X[3]^12 + 6*Q^37*X[1]^3*X[2]^11*X[3]^4 + 15*Q^37*X[1]^3*X[2]^10*X[3]^5 + 35*Q^37*X[1]^3*X[2]^8*X[3]^7 + 35*Q^37*X[1]^3*X[2]^7*X[3]^8 + 15*Q^37*X[1]^3*X[2]^5*X[3]^10 + 6*Q^37*X[1]^3*X[2]^4*X[3]^11 + Q^37*X[1]^2*X[2]^12*X[3]^4 + 9*Q^37*X[1]^2*X[2]^10*X[3]^6 + 15*Q^37*X[1]^2*X[2]^9*X[3]^7 + 15*Q^37*X[1]^2*X[2]^7*X[3]^9 + 9*Q^37*X[1]^2*X[2]^6*X[3]^10 + Q^37*X[1]^2*X[2]^4*X[3]^12 + Q^37*X[1]*X[2]^12*X[3]^5 + 2*Q^37*X[1]*X[2]^11*X[3]^6 + 6*Q^37*X[1]*X[2]^9*X[3]^8 + 6*Q^37*X[1]*X[2]^8*X[3]^9 + 2*Q^37*X[1]*X[2]^6*X[3]^11 + Q^37*X[1]*X[2]^5*X[3]^12 + Q^37*X[2]^11*X[3]^7 + Q^37*X[2]^10*X[3]^8 + Q^37*X[2]^8*X[3]^10 + Q^37*X[2]^7*X[3]^11 + Q^36*X[1]^12*X[2]^6 + 2*Q^36*X[1]^12*X[2]^3*X[3]^3 + Q^36*X[1]^12*X[3]^6 + 5*Q^36*X[1]^11*X[2]^5*X[3]^2 + 5*Q^36*X[1]^11*X[2]^2*X[3]^5 + 5*Q^36*X[1]^10*X[2]^7*X[3] + 20*Q^36*X[1]^10*X[2]^4*X[3]^4 + 5*Q^36*X[1]^10*X[2]*X[3]^7 + 2*Q^36*X[1]^9*X[2]^9 + 30*Q^36*X[1]^9*X[2]^6*X[3]^3 + 30*Q^36*X[1]^9*X[2]^3*X[3]^6 + 2*Q^36*X[1]^9*X[3]^9 + 20*Q^36*X[1]^8*X[2]^8*X[3]^2 + 65*Q^36*X[1]^8*X[2]^5*X[3]^5 + 20*Q^36*X[1]^8*X[2]^2*X[3]^8 + 5*Q^36*X[1]^7*X[2]^10*X[3] + 65*Q^36*X[1]^7*X[2]^7*X[3]^4 + 65*Q^36*X[1]^7*X[2]^4*X[3]^7 + 5*Q^36*X[1]^7*X[2]*X[3]^10 + Q^36*X[1]^6*X[2]^12 + 30*Q^36*X[1]^6*X[2]^9*X[3]^3 + 98*Q^36*X[1]^6*X[2]^6*X[3]^6 + 30*Q^36*X[1]^6*X[2]^3*X[3]^9 + Q^36*X[1]^6*X[3]^12 + 5*Q^36*X[1]^5*X[2]^11*X[3]^2 + 65*Q^36*X[1]^5*X[2]^8*X[3]^5 + 65*Q^36*X[1]^5*X[2]^5*X[3]^8 + 5*Q^36*X[1]^5*X[2]^2*X[3]^11 + 20*Q^36*X[1]^4*X[2]^10*X[3]^4 + 65*Q^36*X[1]^4*X[2]^7*X[3]^7 + 20*Q^36*X[1]^4*X[2]^4*X[3]^10 + 2*Q^36*X[1]^3*X[2]^12*X[3]^3 + 30*Q^36*X[1]^3*X[2]^9*X[3]^6 + 30*Q^36*X[1]^3*X[2]^6*X[3]^9 + 2*Q^36*X[1]^3*X[2]^3*X[3]^12 + 5*Q^36*X[1]^2*X[2]^11*X[3]^5 + 20*Q^36*X[1]^2*X[2]^8*X[3]^8 + 5*Q^36*X[1]^2*X[2]^5*X[3]^11 + 5*Q^36*X[1]*X[2]^10*X[3]^7 + 5*Q^36*X[1]*X[2]^7*X[3]^10 + Q^36*X[2]^12*X[3]^6 + 2*Q^36*X[2]^9*X[3]^9 + Q^36*X[2]^6*X[3]^12 + Q^34*X[1]^12*X[2]^5*X[3] + 2*Q^34*X[1]^12*X[2]^4*X[3]^2 + 2*Q^34*X[1]^12*X[2]^2*X[3]^4 + Q^34*X[1]^12*X[2]*X[3]^5 + Q^34*X[1]^11*X[2]^7 + 3*Q^34*X[1]^11*X[2]^6*X[3] + 8*Q^34*X[1]^11*X[2]^4*X[3]^3 + 8*Q^34*X[1]^11*X[2]^3*X[3]^4 + 3*Q^34*X[1]^11*X[2]*X[3]^6 + Q^34*X[1]^11*X[3]^7 + 2*Q^34*X[1]^10*X[2]^8 + 13*Q^34*X[1]^10*X[2]^6*X[3]^2 + 19*Q^34*X[1]^10*X[2]^5*X[3]^3 + 19*Q^34*X[1]^10*X[2]^3*X[3]^5 + 13*Q^34*X[1]^10*X[2]^2*X[3]^6 + 2*Q^34*X[1]^10*X[3]^8 + 8*Q^34*X[1]^9*X[2]^8*X[3] + 19*Q^34*X[1]^9*X[2]^7*X[3]^2 + 44*Q^34*X[1]^9*X[2]^5*X[3]^4 + 44*Q^34*X[1]^9*X[2]^4*X[3]^5 + 19*Q^34*X[1]^9*X[2]^2*X[3]^7 + 8*Q^34*X[1]^9*X[2]*X[3]^8 + 2*Q^34*X[1]^8*X[2]^10 + 8*Q^34*X[1]^8*X[2]^9*X[3] + 44*Q^34*X[1]^8*X[2]^7*X[3]^3 + 67*Q^34*X[1]^8*X[2]^6*X[3]^4 + 67*Q^34*X[1]^8*X[2]^4*X[3]^6 + 44*Q^34*X[1]^8*X[2]^3*X[3]^7 + 8*Q^34*X[1]^8*X[2]*X[3]^9 + 2*Q^34*X[1]^8*X[3]^10 + Q^34*X[1]^7*X[2]^11 + 19*Q^34*X[1]^7*X[2]^9*X[3]^2 + 44*Q^34*X[1]^7*X[2]^8*X[3]^3 + 96*Q^34*X[1]^7*X[2]^6*X[3]^5 + 96*Q^34*X[1]^7*X[2]^5*X[3]^6 + 44*Q^34*X[1]^7*X[2]^3*X[3]^8 + 19*Q^34*X[1]^7*X[2]^2*X[3]^9 + Q^34*X[1]^7*X[3]^11 + 3*Q^34*X[1]^6*X[2]^11*X[3] + 13*Q^34*X[1]^6*X[2]^10*X[3]^2 + 67*Q^34*X[1]^6*X[2]^8*X[3]^4 + 96*Q^34*X[1]^6*X[2]^7*X[3]^5 + 96*Q^34*X[1]^6*X[2]^5*X[3]^7 + 67*Q^34*X[1]^6*X[2]^4*X[3]^8 + 13*Q^34*X[1]^6*X[2]^2*X[3]^10 + 3*Q^34*X[1]^6*X[2]*X[3]^11 + Q^34*X[1]^5*X[2]^12*X[3] + 19*Q^34*X[1]^5*X[2]^10*X[3]^3 + 44*Q^34*X[1]^5*X[2]^9*X[3]^4 + 96*Q^34*X[1]^5*X[2]^7*X[3]^6 + 96*Q^34*X[1]^5*X[2]^6*X[3]^7 + 44*Q^34*X[1]^5*X[2]^4*X[3]^9 + 19*Q^34*X[1]^5*X[2]^3*X[3]^10 + Q^34*X[1]^5*X[2]*X[3]^12 + 2*Q^34*X[1]^4*X[2]^12*X[3]^2 + 8*Q^34*X[1]^4*X[2]^11*X[3]^3 + 44*Q^34*X[1]^4*X[2]^9*X[3]^5 + 67*Q^34*X[1]^4*X[2]^8*X[3]^6 + 67*Q^34*X[1]^4*X[2]^6*X[3]^8 + 44*Q^34*X[1]^4*X[2]^5*X[3]^9 + 8*Q^34*X[1]^4*X[2]^3*X[3]^11 + 2*Q^34*X[1]^4*X[2]^2*X[3]^12 + 8*Q^34*X[1]^3*X[2]^11*X[3]^4 + 19*Q^34*X[1]^3*X[2]^10*X[3]^5 + 44*Q^34*X[1]^3*X[2]^8*X[3]^7 + 44*Q^34*X[1]^3*X[2]^7*X[3]^8 + 19*Q^34*X[1]^3*X[2]^5*X[3]^10 + 8*Q^34*X[1]^3*X[2]^4*X[3]^11 + 2*Q^34*X[1]^2*X[2]^12*X[3]^4 + 13*Q^34*X[1]^2*X[2]^10*X[3]^6 + 19*Q^34*X[1]^2*X[2]^9*X[3]^7 + 19*Q^34*X[1]^2*X[2]^7*X[3]^9 + 13*Q^34*X[1]^2*X[2]^6*X[3]^10 + 2*Q^34*X[1]^2*X[2]^4*X[3]^12 + Q^34*X[1]*X[2]^12*X[3]^5 + 3*Q^34*X[1]*X[2]^11*X[3]^6 + 8*Q^34*X[1]*X[2]^9*X[3]^8 + 8*Q^34*X[1]*X[2]^8*X[3]^9 + 3*Q^34*X[1]*X[2]^6*X[3]^11 + Q^34*X[1]*X[2]^5*X[3]^12 + Q^34*X[2]^11*X[3]^7 + 2*Q^34*X[2]^10*X[3]^8 + 2*Q^34*X[2]^8*X[3]^10 + Q^34*X[2]^7*X[3]^11 + 2*Q^33*X[1]^12*X[2]^3*X[3]^3 + 6*Q^33*X[1]^11*X[2]^5*X[3]^2 + 6*Q^33*X[1]^11*X[2]^2*X[3]^5 + 6*Q^33*X[1]^10*X[2]^7*X[3] + 22*Q^33*X[1]^10*X[2]^4*X[3]^4 + 6*Q^33*X[1]^10*X[2]*X[3]^7 + 2*Q^33*X[1]^9*X[2]^9 + 35*Q^33*X[1]^9*X[2]^6*X[3]^3 + 35*Q^33*X[1]^9*X[2]^3*X[3]^6 + 2*Q^33*X[1]^9*X[3]^9 + 22*Q^33*X[1]^8*X[2]^8*X[3]^2 + 78*Q^33*X[1]^8*X[2]^5*X[3]^5 + 22*Q^33*X[1]^8*X[2]^2*X[3]^8 + 6*Q^33*X[1]^7*X[2]^10*X[3] + 78*Q^33*X[1]^7*X[2]^7*X[3]^4 + 78*Q^33*X[1]^7*X[2]^4*X[3]^7 + 6*Q^33*X[1]^7*X[2]*X[3]^10 + 35*Q^33*X[1]^6*X[2]^9*X[3]^3 + 112*Q^33*X[1]^6*X[2]^6*X[3]^6 + 35*Q^33*X[1]^6*X[2]^3*X[3]^9 + 6*Q^33*X[1]^5*X[2]^11*X[3]^2 + 78*Q^33*X[1]^5*X[2]^8*X[3]^5 + 78*Q^33*X[1]^5*X[2]^5*X[3]^8 + 6*Q^33*X[1]^5*X[2]^2*X[3]^11 + 22*Q^33*X[1]^4*X[2]^10*X[3]^4 + 78*Q^33*X[1]^4*X[2]^7*X[3]^7 + 22*Q^33*X[1]^4*X[2]^4*X[3]^10 + 2*Q^33*X[1]^3*X[2]^12*X[3]^3 + 35*Q^33*X[1]^3*X[2]^9*X[3]^6 + 35*Q^33*X[1]^3*X[2]^6*X[3]^9 + 2*Q^33*X[1]^3*X[2]^3*X[3]^12 + 6*Q^33*X[1]^2*X[2]^11*X[3]^5 + 22*Q^33*X[1]^2*X[2]^8*X[3]^8 + 6*Q^33*X[1]^2*X[2]^5*X[3]^11 + 6*Q^33*X[1]*X[2]^10*X[3]^7 + 6*Q^33*X[1]*X[2]^7*X[3]^10 + 2*Q^33*X[2]^9*X[3]^9 + Q^31*X[1]^12*X[2]^5*X[3] + Q^31*X[1]^12*X[2]^4*X[3]^2 + Q^31*X[1]^12*X[2]^2*X[3]^4 + Q^31*X[1]^12*X[2]*X[3]^5 + Q^31*X[1]^11*X[2]^7 + 3*Q^31*X[1]^11*X[2]^6*X[3] + 8*Q^31*X[1]^11*X[2]^4*X[3]^3 + 8*Q^31*X[1]^11*X[2]^3*X[3]^4 + 3*Q^31*X[1]^11*X[2]*X[3]^6 + Q^31*X[1]^11*X[3]^7 + Q^31*X[1]^10*X[2]^8 + 12*Q^31*X[1]^10*X[2]^6*X[3]^2 + 20*Q^31*X[1]^10*X[2]^5*X[3]^3 + 20*Q^31*X[1]^10*X[2]^3*X[3]^5 + 12*Q^31*X[1]^10*X[2]^2*X[3]^6 + Q^31*X[1]^10*X[3]^8 + 8*Q^31*X[1]^9*X[2]^8*X[3] + 20*Q^31*X[1]^9*X[2]^7*X[3]^2 + 47*Q^31*X[1]^9*X[2]^5*X[3]^4 + 47*Q^31*X[1]^9*X[2]^4*X[3]^5 + 20*Q^31*X[1]^9*X[2]^2*X[3]^7 + 8*Q^31*X[1]^9*X[2]*X[3]^8 + Q^31*X[1]^8*X[2]^10 + 8*Q^31*X[1]^8*X[2]^9*X[3] + 47*Q^31*X[1]^8*X[2]^7*X[3]^3 + 69*Q^31*X[1]^8*X[2]^6*X[3]^4 + 69*Q^31*X[1]^8*X[2]^4*X[3]^6 + 47*Q^31*X[1]^8*X[2]^3*X[3]^7 + 8*Q^31*X[1]^8*X[2]*X[3]^9 + Q^31*X[1]^8*X[3]^10 + Q^31*X[1]^7*X[2]^11 + 20*Q^31*X[1]^7*X[2]^9*X[3]^2 + 47*Q^31*X[1]^7*X[2]^8*X[3]^3 + 104*Q^31*X[1]^7*X[2]^6*X[3]^5 + 104*Q^31*X[1]^7*X[2]^5*X[3]^6 + 47*Q^31*X[1]^7*X[2]^3*X[3]^8 + 20*Q^31*X[1]^7*X[2]^2*X[3]^9 + Q^31*X[1]^7*X[3]^11 + 3*Q^31*X[1]^6*X[2]^11*X[3] + 12*Q^31*X[1]^6*X[2]^10*X[3]^2 + 69*Q^31*X[1]^6*X[2]^8*X[3]^4 + 104*Q^31*X[1]^6*X[2]^7*X[3]^5 + 104*Q^31*X[1]^6*X[2]^5*X[3]^7 + 69*Q^31*X[1]^6*X[2]^4*X[3]^8 + 12*Q^31*X[1]^6*X[2]^2*X[3]^10 + 3*Q^31*X[1]^6*X[2]*X[3]^11 + Q^31*X[1]^5*X[2]^12*X[3] + 20*Q^31*X[1]^5*X[2]^10*X[3]^3 + 47*Q^31*X[1]^5*X[2]^9*X[3]^4 + 104*Q^31*X[1]^5*X[2]^7*X[3]^6 + 104*Q^31*X[1]^5*X[2]^6*X[3]^7 + 47*Q^31*X[1]^5*X[2]^4*X[3]^9 + 20*Q^31*X[1]^5*X[2]^3*X[3]^10 + Q^31*X[1]^5*X[2]*X[3]^12 + Q^31*X[1]^4*X[2]^12*X[3]^2 + 8*Q^31*X[1]^4*X[2]^11*X[3]^3 + 47*Q^31*X[1]^4*X[2]^9*X[3]^5 + 69*Q^31*X[1]^4*X[2]^8*X[3]^6 + 69*Q^31*X[1]^4*X[2]^6*X[3]^8 + 47*Q^31*X[1]^4*X[2]^5*X[3]^9 + 8*Q^31*X[1]^4*X[2]^3*X[3]^11 + Q^31*X[1]^4*X[2]^2*X[3]^12 + 8*Q^31*X[1]^3*X[2]^11*X[3]^4 + 20*Q^31*X[1]^3*X[2]^10*X[3]^5 + 47*Q^31*X[1]^3*X[2]^8*X[3]^7 + 47*Q^31*X[1]^3*X[2]^7*X[3]^8 + 20*Q^31*X[1]^3*X[2]^5*X[3]^10 + 8*Q^31*X[1]^3*X[2]^4*X[3]^11 + Q^31*X[1]^2*X[2]^12*X[3]^4 + 12*Q^31*X[1]^2*X[2]^10*X[3]^6 + 20*Q^31*X[1]^2*X[2]^9*X[3]^7 + 20*Q^31*X[1]^2*X[2]^7*X[3]^9 + 12*Q^31*X[1]^2*X[2]^6*X[3]^10 + Q^31*X[1]^2*X[2]^4*X[3]^12 + Q^31*X[1]*X[2]^12*X[3]^5 + 3*Q^31*X[1]*X[2]^11*X[3]^6 + 8*Q^31*X[1]*X[2]^9*X[3]^8 + 8*Q^31*X[1]*X[2]^8*X[3]^9 + 3*Q^31*X[1]*X[2]^6*X[3]^11 + Q^31*X[1]*X[2]^5*X[3]^12 + Q^31*X[2]^11*X[3]^7 + Q^31*X[2]^10*X[3]^8 + Q^31*X[2]^8*X[3]^10 + Q^31*X[2]^7*X[3]^11 + Q^30*X[1]^12*X[2]^3*X[3]^3 + 5*Q^30*X[1]^11*X[2]^5*X[3]^2 + 5*Q^30*X[1]^11*X[2]^2*X[3]^5 + 5*Q^30*X[1]^10*X[2]^7*X[3] + 23*Q^30*X[1]^10*X[2]^4*X[3]^4 + 5*Q^30*X[1]^10*X[2]*X[3]^7 + Q^30*X[1]^9*X[2]^9 + 34*Q^30*X[1]^9*X[2]^6*X[3]^3 + 34*Q^30*X[1]^9*X[2]^3*X[3]^6 + Q^30*X[1]^9*X[3]^9 + 23*Q^30*X[1]^8*X[2]^8*X[3]^2 + 79*Q^30*X[1]^8*X[2]^5*X[3]^5 + 23*Q^30*X[1]^8*X[2]^2*X[3]^8 + 5*Q^30*X[1]^7*X[2]^10*X[3] + 79*Q^30*X[1]^7*X[2]^7*X[3]^4 + 79*Q^30*X[1]^7*X[2]^4*X[3]^7 + 5*Q^30*X[1]^7*X[2]*X[3]^10 + 34*Q^30*X[1]^6*X[2]^9*X[3]^3 + 118*Q^30*X[1]^6*X[2]^6*X[3]^6 + 34*Q^30*X[1]^6*X[2]^3*X[3]^9 + 5*Q^30*X[1]^5*X[2]^11*X[3]^2 + 79*Q^30*X[1]^5*X[2]^8*X[3]^5 + 79*Q^30*X[1]^5*X[2]^5*X[3]^8 + 5*Q^30*X[1]^5*X[2]^2*X[3]^11 + 23*Q^30*X[1]^4*X[2]^10*X[3]^4 + 79*Q^30*X[1]^4*X[2]^7*X[3]^7 + 23*Q^30*X[1]^4*X[2]^4*X[3]^10 + Q^30*X[1]^3*X[2]^12*X[3]^3 + 34*Q^30*X[1]^3*X[2]^9*X[3]^6 + 34*Q^30*X[1]^3*X[2]^6*X[3]^9 + Q^30*X[1]^3*X[2]^3*X[3]^12 + 5*Q^30*X[1]^2*X[2]^11*X[3]^5 + 23*Q^30*X[1]^2*X[2]^8*X[3]^8 + 5*Q^30*X[1]^2*X[2]^5*X[3]^11 + 5*Q^30*X[1]*X[2]^10*X[3]^7 + 5*Q^30*X[1]*X[2]^7*X[3]^10 + Q^30*X[2]^9*X[3]^9 + Q^28*X[1]^12*X[2]^4*X[3]^2 + Q^28*X[1]^12*X[2]^2*X[3]^4 + 2*Q^28*X[1]^11*X[2]^6*X[3] + 6*Q^28*X[1]^11*X[2]^4*X[3]^3 + 6*Q^28*X[1]^11*X[2]^3*X[3]^4 + 2*Q^28*X[1]^11*X[2]*X[3]^6 + Q^28*X[1]^10*X[2]^8 + 11*Q^28*X[1]^10*X[2]^6*X[3]^2 + 17*Q^28*X[1]^10*X[2]^5*X[3]^3 + 17*Q^28*X[1]^10*X[2]^3*X[3]^5 + 11*Q^28*X[1]^10*X[2]^2*X[3]^6 + Q^28*X[1]^10*X[3]^8 + 6*Q^28*X[1]^9*X[2]^8*X[3] + 17*Q^28*X[1]^9*X[2]^7*X[3]^2 + 42*Q^28*X[1]^9*X[2]^5*X[3]^4 + 42*Q^28*X[1]^9*X[2]^4*X[3]^5 + 17*Q^28*X[1]^9*X[2]^2*X[3]^7 + 6*Q^28*X[1]^9*X[2]*X[3]^8 + Q^28*X[1]^8*X[2]^10 + 6*Q^28*X[1]^8*X[2]^9*X[3] + 42*Q^28*X[1]^8*X[2]^7*X[3]^3 + 66*Q^28*X[1]^8*X[2]^6*X[3]^4 + 66*Q^28*X[1]^8*X[2]^4*X[3]^6 + 42*Q^28*X[1]^8*X[2]^3*X[3]^7 + 6*Q^28*X[1]^8*X[2]*X[3]^9 + Q^28*X[1]^8*X[3]^10 + 17*Q^28*X[1]^7*X[2]^9*X[3]^2 + 42*Q^28*X[1]^7*X[2]^8*X[3]^3 + 97*Q^28*X[1]^7*X[2]^6*X[3]^5 + 97*Q^28*X[1]^7*X[2]^5*X[3]^6 + 42*Q^28*X[1]^7*X[2]^3*X[3]^8 + 17*Q^28*X[1]^7*X[2]^2*X[3]^9 + 2*Q^28*X[1]^6*X[2]^11*X[3] + 11*Q^28*X[1]^6*X[2]^10*X[3]^2 + 66*Q^28*X[1]^6*X[2]^8*X[3]^4 + 97*Q^28*X[1]^6*X[2]^7*X[3]^5 + 97*Q^28*X[1]^6*X[2]^5*X[3]^7 + 66*Q^28*X[1]^6*X[2]^4*X[3]^8 + 11*Q^28*X[1]^6*X[2]^2*X[3]^10 + 2*Q^28*X[1]^6*X[2]*X[3]^11 + 17*Q^28*X[1]^5*X[2]^10*X[3]^3 + 42*Q^28*X[1]^5*X[2]^9*X[3]^4 + 97*Q^28*X[1]^5*X[2]^7*X[3]^6 + 97*Q^28*X[1]^5*X[2]^6*X[3]^7 + 42*Q^28*X[1]^5*X[2]^4*X[3]^9 + 17*Q^28*X[1]^5*X[2]^3*X[3]^10 + Q^28*X[1]^4*X[2]^12*X[3]^2 + 6*Q^28*X[1]^4*X[2]^11*X[3]^3 + 42*Q^28*X[1]^4*X[2]^9*X[3]^5 + 66*Q^28*X[1]^4*X[2]^8*X[3]^6 + 66*Q^28*X[1]^4*X[2]^6*X[3]^8 + 42*Q^28*X[1]^4*X[2]^5*X[3]^9 + 6*Q^28*X[1]^4*X[2]^3*X[3]^11 + Q^28*X[1]^4*X[2]^2*X[3]^12 + 6*Q^28*X[1]^3*X[2]^11*X[3]^4 + 17*Q^28*X[1]^3*X[2]^10*X[3]^5 + 42*Q^28*X[1]^3*X[2]^8*X[3]^7 + 42*Q^28*X[1]^3*X[2]^7*X[3]^8 + 17*Q^28*X[1]^3*X[2]^5*X[3]^10 + 6*Q^28*X[1]^3*X[2]^4*X[3]^11 + Q^28*X[1]^2*X[2]^12*X[3]^4 + 11*Q^28*X[1]^2*X[2]^10*X[3]^6 + 17*Q^28*X[1]^2*X[2]^9*X[3]^7 + 17*Q^28*X[1]^2*X[2]^7*X[3]^9 + 11*Q^28*X[1]^2*X[2]^6*X[3]^10 + Q^28*X[1]^2*X[2]^4*X[3]^12 + 2*Q^28*X[1]*X[2]^11*X[3]^6 + 6*Q^28*X[1]*X[2]^9*X[3]^8 + 6*Q^28*X[1]*X[2]^8*X[3]^9 + 2*Q^28*X[1]*X[2]^6*X[3]^11 + Q^28*X[2]^10*X[3]^8 + Q^28*X[2]^8*X[3]^10 + Q^27*X[1]^12*X[2]^3*X[3]^3 + 4*Q^27*X[1]^11*X[2]^5*X[3]^2 + 4*Q^27*X[1]^11*X[2]^2*X[3]^5 + 4*Q^27*X[1]^10*X[2]^7*X[3] + 18*Q^27*X[1]^10*X[2]^4*X[3]^4 + 4*Q^27*X[1]^10*X[2]*X[3]^7 + Q^27*X[1]^9*X[2]^9 + 30*Q^27*X[1]^9*X[2]^6*X[3]^3 + 30*Q^27*X[1]^9*X[2]^3*X[3]^6 + Q^27*X[1]^9*X[3]^9 + 18*Q^27*X[1]^8*X[2]^8*X[3]^2 + 71*Q^27*X[1]^8*X[2]^5*X[3]^5 + 18*Q^27*X[1]^8*X[2]^2*X[3]^8 + 4*Q^27*X[1]^7*X[2]^10*X[3] + 71*Q^27*X[1]^7*X[2]^7*X[3]^4 + 71*Q^27*X[1]^7*X[2]^4*X[3]^7 + 4*Q^27*X[1]^7*X[2]*X[3]^10 + 30*Q^27*X[1]^6*X[2]^9*X[3]^3 + 105*Q^27*X[1]^6*X[2]^6*X[3]^6 + 30*Q^27*X[1]^6*X[2]^3*X[3]^9 + 4*Q^27*X[1]^5*X[2]^11*X[3]^2 + 71*Q^27*X[1]^5*X[2]^8*X[3]^5 + 71*Q^27*X[1]^5*X[2]^5*X[3]^8 + 4*Q^27*X[1]^5*X[2]^2*X[3]^11 + 18*Q^27*X[1]^4*X[2]^10*X[3]^4 + 71*Q^27*X[1]^4*X[2]^7*X[3]^7 + 18*Q^27*X[1]^4*X[2]^4*X[3]^10 + Q^27*X[1]^3*X[2]^12*X[3]^3 + 30*Q^27*X[1]^3*X[2]^9*X[3]^6 + 30*Q^27*X[1]^3*X[2]^6*X[3]^9 + Q^27*X[1]^3*X[2]^3*X[3]^12 + 4*Q^27*X[1]^2*X[2]^11*X[3]^5 + 18*Q^27*X[1]^2*X[2]^8*X[3]^8 + 4*Q^27*X[1]^2*X[2]^5*X[3]^11 + 4*Q^27*X[1]*X[2]^10*X[3]^7 + 4*Q^27*X[1]*X[2]^7*X[3]^10 + Q^27*X[2]^9*X[3]^9 + Q^25*X[1]^11*X[2]^6*X[3] + 4*Q^25*X[1]^11*X[2]^4*X[3]^3 + 4*Q^25*X[1]^11*X[2]^3*X[3]^4 + Q^25*X[1]^11*X[2]*X[3]^6 + 7*Q^25*X[1]^10*X[2]^6*X[3]^2 + 13*Q^25*X[1]^10*X[2]^5*X[3]^3 + 13*Q^25*X[1]^10*X[2]^3*X[3]^5 + 7*Q^25*X[1]^10*X[2]^2*X[3]^6 + 4*Q^25*X[1]^9*X[2]^8*X[3] + 13*Q^25*X[1]^9*X[2]^7*X[3]^2 + 34*Q^25*X[1]^9*X[2]^5*X[3]^4 + 34*Q^25*X[1]^9*X[2]^4*X[3]^5 + 13*Q^25*X[1]^9*X[2]^2*X[3]^7 + 4*Q^25*X[1]^9*X[2]*X[3]^8 + 4*Q^25*X[1]^8*X[2]^9*X[3] + 34*Q^25*X[1]^8*X[2]^7*X[3]^3 + 52*Q^25*X[1]^8*X[2]^6*X[3]^4 + 52*Q^25*X[1]^8*X[2]^4*X[3]^6 + 34*Q^25*X[1]^8*X[2]^3*X[3]^7 + 4*Q^25*X[1]^8*X[2]*X[3]^9 + 13*Q^25*X[1]^7*X[2]^9*X[3]^2 + 34*Q^25*X[1]^7*X[2]^8*X[3]^3 + 82*Q^25*X[1]^7*X[2]^6*X[3]^5 + 82*Q^25*X[1]^7*X[2]^5*X[3]^6 + 34*Q^25*X[1]^7*X[2]^3*X[3]^8 + 13*Q^25*X[1]^7*X[2]^2*X[3]^9 + Q^25*X[1]^6*X[2]^11*X[3] + 7*Q^25*X[1]^6*X[2]^10*X[3]^2 + 52*Q^25*X[1]^6*X[2]^8*X[3]^4 + 82*Q^25*X[1]^6*X[2]^7*X[3]^5 + 82*Q^25*X[1]^6*X[2]^5*X[3]^7 + 52*Q^25*X[1]^6*X[2]^4*X[3]^8 + 7*Q^25*X[1]^6*X[2]^2*X[3]^10 + Q^25*X[1]^6*X[2]*X[3]^11 + 13*Q^25*X[1]^5*X[2]^10*X[3]^3 + 34*Q^25*X[1]^5*X[2]^9*X[3]^4 + 82*Q^25*X[1]^5*X[2]^7*X[3]^6 + 82*Q^25*X[1]^5*X[2]^6*X[3]^7 + 34*Q^25*X[1]^5*X[2]^4*X[3]^9 + 13*Q^25*X[1]^5*X[2]^3*X[3]^10 + 4*Q^25*X[1]^4*X[2]^11*X[3]^3 + 34*Q^25*X[1]^4*X[2]^9*X[3]^5 + 52*Q^25*X[1]^4*X[2]^8*X[3]^6 + 52*Q^25*X[1]^4*X[2]^6*X[3]^8 + 34*Q^25*X[1]^4*X[2]^5*X[3]^9 + 4*Q^25*X[1]^4*X[2]^3*X[3]^11 + 4*Q^25*X[1]^3*X[2]^11*X[3]^4 + 13*Q^25*X[1]^3*X[2]^10*X[3]^5 + 34*Q^25*X[1]^3*X[2]^8*X[3]^7 + 34*Q^25*X[1]^3*X[2]^7*X[3]^8 + 13*Q^25*X[1]^3*X[2]^5*X[3]^10 + 4*Q^25*X[1]^3*X[2]^4*X[3]^11 + 7*Q^25*X[1]^2*X[2]^10*X[3]^6 + 13*Q^25*X[1]^2*X[2]^9*X[3]^7 + 13*Q^25*X[1]^2*X[2]^7*X[3]^9 + 7*Q^25*X[1]^2*X[2]^6*X[3]^10 + Q^25*X[1]*X[2]^11*X[3]^6 + 4*Q^25*X[1]*X[2]^9*X[3]^8 + 4*Q^25*X[1]*X[2]^8*X[3]^9 + Q^25*X[1]*X[2]^6*X[3]^11 + 2*Q^24*X[1]^11*X[2]^5*X[3]^2 + 2*Q^24*X[1]^11*X[2]^2*X[3]^5 + 2*Q^24*X[1]^10*X[2]^7*X[3] + 14*Q^24*X[1]^10*X[2]^4*X[3]^4 + 2*Q^24*X[1]^10*X[2]*X[3]^7 + 22*Q^24*X[1]^9*X[2]^6*X[3]^3 + 22*Q^24*X[1]^9*X[2]^3*X[3]^6 + 14*Q^24*X[1]^8*X[2]^8*X[3]^2 + 56*Q^24*X[1]^8*X[2]^5*X[3]^5 + 14*Q^24*X[1]^8*X[2]^2*X[3]^8 + 2*Q^24*X[1]^7*X[2]^10*X[3] + 56*Q^24*X[1]^7*X[2]^7*X[3]^4 + 56*Q^24*X[1]^7*X[2]^4*X[3]^7 + 2*Q^24*X[1]^7*X[2]*X[3]^10 + 22*Q^24*X[1]^6*X[2]^9*X[3]^3 + 88*Q^24*X[1]^6*X[2]^6*X[3]^6 + 22*Q^24*X[1]^6*X[2]^3*X[3]^9 + 2*Q^24*X[1]^5*X[2]^11*X[3]^2 + 56*Q^24*X[1]^5*X[2]^8*X[3]^5 + 56*Q^24*X[1]^5*X[2]^5*X[3]^8 + 2*Q^24*X[1]^5*X[2]^2*X[3]^11 + 14*Q^24*X[1]^4*X[2]^10*X[3]^4 + 56*Q^24*X[1]^4*X[2]^7*X[3]^7 + 14*Q^24*X[1]^4*X[2]^4*X[3]^10 + 22*Q^24*X[1]^3*X[2]^9*X[3]^6 + 22*Q^24*X[1]^3*X[2]^6*X[3]^9 + 2*Q^24*X[1]^2*X[2]^11*X[3]^5 + 14*Q^24*X[1]^2*X[2]^8*X[3]^8 + 2*Q^24*X[1]^2*X[2]^5*X[3]^11 + 2*Q^24*X[1]*X[2]^10*X[3]^7 + 2*Q^24*X[1]*X[2]^7*X[3]^10 + 2*Q^22*X[1]^11*X[2]^4*X[3]^3 + 2*Q^22*X[1]^11*X[2]^3*X[3]^4 + 5*Q^22*X[1]^10*X[2]^6*X[3]^2 + 8*Q^22*X[1]^10*X[2]^5*X[3]^3 + 8*Q^22*X[1]^10*X[2]^3*X[3]^5 + 5*Q^22*X[1]^10*X[2]^2*X[3]^6 + 2*Q^22*X[1]^9*X[2]^8*X[3] + 8*Q^22*X[1]^9*X[2]^7*X[3]^2 + 24*Q^22*X[1]^9*X[2]^5*X[3]^4 + 24*Q^22*X[1]^9*X[2]^4*X[3]^5 + 8*Q^22*X[1]^9*X[2]^2*X[3]^7 + 2*Q^22*X[1]^9*X[2]*X[3]^8 + 2*Q^22*X[1]^8*X[2]^9*X[3] + 24*Q^22*X[1]^8*X[2]^7*X[3]^3 + 40*Q^22*X[1]^8*X[2]^6*X[3]^4 + 40*Q^22*X[1]^8*X[2]^4*X[3]^6 + 24*Q^22*X[1]^8*X[2]^3*X[3]^7 + 2*Q^22*X[1]^8*X[2]*X[3]^9 + 8*Q^22*X[1]^7*X[2]^9*X[3]^2 + 24*Q^22*X[1]^7*X[2]^8*X[3]^3 + 62*Q^22*X[1]^7*X[2]^6*X[3]^5 + 62*Q^22*X[1]^7*X[2]^5*X[3]^6 + 24*Q^22*X[1]^7*X[2]^3*X[3]^8 + 8*Q^22*X[1]^7*X[2]^2*X[3]^9 + 5*Q^22*X[1]^6*X[2]^10*X[3]^2 + 40*Q^22*X[1]^6*X[2]^8*X[3]^4 + 62*Q^22*X[1]^6*X[2]^7*X[3]^5 + 62*Q^22*X[1]^6*X[2]^5*X[3]^7 + 40*Q^22*X[1]^6*X[2]^4*X[3]^8 + 5*Q^22*X[1]^6*X[2]^2*X[3]^10 + 8*Q^22*X[1]^5*X[2]^10*X[3]^3 + 24*Q^22*X[1]^5*X[2]^9*X[3]^4 + 62*Q^22*X[1]^5*X[2]^7*X[3]^6 + 62*Q^22*X[1]^5*X[2]^6*X[3]^7 + 24*Q^22*X[1]^5*X[2]^4*X[3]^9 + 8*Q^22*X[1]^5*X[2]^3*X[3]^10 + 2*Q^22*X[1]^4*X[2]^11*X[3]^3 + 24*Q^22*X[1]^4*X[2]^9*X[3]^5 + 40*Q^22*X[1]^4*X[2]^8*X[3]^6 + 40*Q^22*X[1]^4*X[2]^6*X[3]^8 + 24*Q^22*X[1]^4*X[2]^5*X[3]^9 + 2*Q^22*X[1]^4*X[2]^3*X[3]^11 + 2*Q^22*X[1]^3*X[2]^11*X[3]^4 + 8*Q^22*X[1]^3*X[2]^10*X[3]^5 + 24*Q^22*X[1]^3*X[2]^8*X[3]^7 + 24*Q^22*X[1]^3*X[2]^7*X[3]^8 + 8*Q^22*X[1]^3*X[2]^5*X[3]^10 + 2*Q^22*X[1]^3*X[2]^4*X[3]^11 + 5*Q^22*X[1]^2*X[2]^10*X[3]^6 + 8*Q^22*X[1]^2*X[2]^9*X[3]^7 + 8*Q^22*X[1]^2*X[2]^7*X[3]^9 + 5*Q^22*X[1]^2*X[2]^6*X[3]^10 + 2*Q^22*X[1]*X[2]^9*X[3]^8 + 2*Q^22*X[1]*X[2]^8*X[3]^9 + Q^21*X[1]^11*X[2]^5*X[3]^2 + Q^21*X[1]^11*X[2]^2*X[3]^5 + Q^21*X[1]^10*X[2]^7*X[3] + 8*Q^21*X[1]^10*X[2]^4*X[3]^4 + Q^21*X[1]^10*X[2]*X[3]^7 + 15*Q^21*X[1]^9*X[2]^6*X[3]^3 + 15*Q^21*X[1]^9*X[2]^3*X[3]^6 + 8*Q^21*X[1]^8*X[2]^8*X[3]^2 + 41*Q^21*X[1]^8*X[2]^5*X[3]^5 + 8*Q^21*X[1]^8*X[2]^2*X[3]^8 + Q^21*X[1]^7*X[2]^10*X[3] + 41*Q^21*X[1]^7*X[2]^7*X[3]^4 + 41*Q^21*X[1]^7*X[2]^4*X[3]^7 + Q^21*X[1]^7*X[2]*X[3]^10 + 15*Q^21*X[1]^6*X[2]^9*X[3]^3 + 64*Q^21*X[1]^6*X[2]^6*X[3]^6 + 15*Q^21*X[1]^6*X[2]^3*X[3]^9 + Q^21*X[1]^5*X[2]^11*X[3]^2 + 41*Q^21*X[1]^5*X[2]^8*X[3]^5 + 41*Q^21*X[1]^5*X[2]^5*X[3]^8 + Q^21*X[1]^5*X[2]^2*X[3]^11 + 8*Q^21*X[1]^4*X[2]^10*X[3]^4 + 41*Q^21*X[1]^4*X[2]^7*X[3]^7 + 8*Q^21*X[1]^4*X[2]^4*X[3]^10 + 15*Q^21*X[1]^3*X[2]^9*X[3]^6 + 15*Q^21*X[1]^3*X[2]^6*X[3]^9 + Q^21*X[1]^2*X[2]^11*X[3]^5 + 8*Q^21*X[1]^2*X[2]^8*X[3]^8 + Q^21*X[1]^2*X[2]^5*X[3]^11 + Q^21*X[1]*X[2]^10*X[3]^7 + Q^21*X[1]*X[2]^7*X[3]^10 + Q^19*X[1]^11*X[2]^4*X[3]^3 + Q^19*X[1]^11*X[2]^3*X[3]^4 + 2*Q^19*X[1]^10*X[2]^6*X[3]^2 + 5*Q^19*X[1]^10*X[2]^5*X[3]^3 + 5*Q^19*X[1]^10*X[2]^3*X[3]^5 + 2*Q^19*X[1]^10*X[2]^2*X[3]^6 + Q^19*X[1]^9*X[2]^8*X[3] + 5*Q^19*X[1]^9*X[2]^7*X[3]^2 + 16*Q^19*X[1]^9*X[2]^5*X[3]^4 + 16*Q^19*X[1]^9*X[2]^4*X[3]^5 + 5*Q^19*X[1]^9*X[2]^2*X[3]^7 + Q^19*X[1]^9*X[2]*X[3]^8 + Q^19*X[1]^8*X[2]^9*X[3] + 16*Q^19*X[1]^8*X[2]^7*X[3]^3 + 26*Q^19*X[1]^8*X[2]^6*X[3]^4 + 26*Q^19*X[1]^8*X[2]^4*X[3]^6 + 16*Q^19*X[1]^8*X[2]^3*X[3]^7 + Q^19*X[1]^8*X[2]*X[3]^9 + 5*Q^19*X[1]^7*X[2]^9*X[3]^2 + 16*Q^19*X[1]^7*X[2]^8*X[3]^3 + 44*Q^19*X[1]^7*X[2]^6*X[3]^5 + 44*Q^19*X[1]^7*X[2]^5*X[3]^6 + 16*Q^19*X[1]^7*X[2]^3*X[3]^8 + 5*Q^19*X[1]^7*X[2]^2*X[3]^9 + 2*Q^19*X[1]^6*X[2]^10*X[3]^2 + 26*Q^19*X[1]^6*X[2]^8*X[3]^4 + 44*Q^19*X[1]^6*X[2]^7*X[3]^5 + 44*Q^19*X[1]^6*X[2]^5*X[3]^7 + 26*Q^19*X[1]^6*X[2]^4*X[3]^8 + 2*Q^19*X[1]^6*X[2]^2*X[3]^10 + 5*Q^19*X[1]^5*X[2]^10*X[3]^3 + 16*Q^19*X[1]^5*X[2]^9*X[3]^4 + 44*Q^19*X[1]^5*X[2]^7*X[3]^6 + 44*Q^19*X[1]^5*X[2]^6*X[3]^7 + 16*Q^19*X[1]^5*X[2]^4*X[3]^9 + 5*Q^19*X[1]^5*X[2]^3*X[3]^10 + Q^19*X[1]^4*X[2]^11*X[3]^3 + 16*Q^19*X[1]^4*X[2]^9*X[3]^5 + 26*Q^19*X[1]^4*X[2]^8*X[3]^6 + 26*Q^19*X[1]^4*X[2]^6*X[3]^8 + 16*Q^19*X[1]^4*X[2]^5*X[3]^9 + Q^19*X[1]^4*X[2]^3*X[3]^11 + Q^19*X[1]^3*X[2]^11*X[3]^4 + 5*Q^19*X[1]^3*X[2]^10*X[3]^5 + 16*Q^19*X[1]^3*X[2]^8*X[3]^7 + 16*Q^19*X[1]^3*X[2]^7*X[3]^8 + 5*Q^19*X[1]^3*X[2]^5*X[3]^10 + Q^19*X[1]^3*X[2]^4*X[3]^11 + 2*Q^19*X[1]^2*X[2]^10*X[3]^6 + 5*Q^19*X[1]^2*X[2]^9*X[3]^7 + 5*Q^19*X[1]^2*X[2]^7*X[3]^9 + 2*Q^19*X[1]^2*X[2]^6*X[3]^10 + Q^19*X[1]*X[2]^9*X[3]^8 + Q^19*X[1]*X[2]^8*X[3]^9 + 5*Q^18*X[1]^10*X[2]^4*X[3]^4 + 9*Q^18*X[1]^9*X[2]^6*X[3]^3 + 9*Q^18*X[1]^9*X[2]^3*X[3]^6 + 5*Q^18*X[1]^8*X[2]^8*X[3]^2 + 27*Q^18*X[1]^8*X[2]^5*X[3]^5 + 5*Q^18*X[1]^8*X[2]^2*X[3]^8 + 27*Q^18*X[1]^7*X[2]^7*X[3]^4 + 27*Q^18*X[1]^7*X[2]^4*X[3]^7 + 9*Q^18*X[1]^6*X[2]^9*X[3]^3 + 46*Q^18*X[1]^6*X[2]^6*X[3]^6 + 9*Q^18*X[1]^6*X[2]^3*X[3]^9 + 27*Q^18*X[1]^5*X[2]^8*X[3]^5 + 27*Q^18*X[1]^5*X[2]^5*X[3]^8 + 5*Q^18*X[1]^4*X[2]^10*X[3]^4 + 27*Q^18*X[1]^4*X[2]^7*X[3]^7 + 5*Q^18*X[1]^4*X[2]^4*X[3]^10 + 9*Q^18*X[1]^3*X[2]^9*X[3]^6 + 9*Q^18*X[1]^3*X[2]^6*X[3]^9 + 5*Q^18*X[1]^2*X[2]^8*X[3]^8 + Q^16*X[1]^10*X[2]^6*X[3]^2 + 2*Q^16*X[1]^10*X[2]^5*X[3]^3 + 2*Q^16*X[1]^10*X[2]^3*X[3]^5 + Q^16*X[1]^10*X[2]^2*X[3]^6 + 2*Q^16*X[1]^9*X[2]^7*X[3]^2 + 9*Q^16*X[1]^9*X[2]^5*X[3]^4 + 9*Q^16*X[1]^9*X[2]^4*X[3]^5 + 2*Q^16*X[1]^9*X[2]^2*X[3]^7 + 9*Q^16*X[1]^8*X[2]^7*X[3]^3 + 17*Q^16*X[1]^8*X[2]^6*X[3]^4 + 17*Q^16*X[1]^8*X[2]^4*X[3]^6 + 9*Q^16*X[1]^8*X[2]^3*X[3]^7 + 2*Q^16*X[1]^7*X[2]^9*X[3]^2 + 9*Q^16*X[1]^7*X[2]^8*X[3]^3 + 28*Q^16*X[1]^7*X[2]^6*X[3]^5 + 28*Q^16*X[1]^7*X[2]^5*X[3]^6 + 9*Q^16*X[1]^7*X[2]^3*X[3]^8 + 2*Q^16*X[1]^7*X[2]^2*X[3]^9 + Q^16*X[1]^6*X[2]^10*X[3]^2 + 17*Q^16*X[1]^6*X[2]^8*X[3]^4 + 28*Q^16*X[1]^6*X[2]^7*X[3]^5 + 28*Q^16*X[1]^6*X[2]^5*X[3]^7 + 17*Q^16*X[1]^6*X[2]^4*X[3]^8 + Q^16*X[1]^6*X[2]^2*X[3]^10 + 2*Q^16*X[1]^5*X[2]^10*X[3]^3 + 9*Q^16*X[1]^5*X[2]^9*X[3]^4 + 28*Q^16*X[1]^5*X[2]^7*X[3]^6 + 28*Q^16*X[1]^5*X[2]^6*X[3]^7 + 9*Q^16*X[1]^5*X[2]^4*X[3]^9 + 2*Q^16*X[1]^5*X[2]^3*X[3]^10 + 9*Q^16*X[1]^4*X[2]^9*X[3]^5 + 17*Q^16*X[1]^4*X[2]^8*X[3]^6 + 17*Q^16*X[1]^4*X[2]^6*X[3]^8 + 9*Q^16*X[1]^4*X[2]^5*X[3]^9 + 2*Q^16*X[1]^3*X[2]^10*X[3]^5 + 9*Q^16*X[1]^3*X[2]^8*X[3]^7 + 9*Q^16*X[1]^3*X[2]^7*X[3]^8 + 2*Q^16*X[1]^3*X[2]^5*X[3]^10 + Q^16*X[1]^2*X[2]^10*X[3]^6 + 2*Q^16*X[1]^2*X[2]^9*X[3]^7 + 2*Q^16*X[1]^2*X[2]^7*X[3]^9 + Q^16*X[1]^2*X[2]^6*X[3]^10 + 2*Q^15*X[1]^10*X[2]^4*X[3]^4 + 5*Q^15*X[1]^9*X[2]^6*X[3]^3 + 5*Q^15*X[1]^9*X[2]^3*X[3]^6 + 2*Q^15*X[1]^8*X[2]^8*X[3]^2 + 17*Q^15*X[1]^8*X[2]^5*X[3]^5 + 2*Q^15*X[1]^8*X[2]^2*X[3]^8 + 17*Q^15*X[1]^7*X[2]^7*X[3]^4 + 17*Q^15*X[1]^7*X[2]^4*X[3]^7 + 5*Q^15*X[1]^6*X[2]^9*X[3]^3 + 28*Q^15*X[1]^6*X[2]^6*X[3]^6 + 5*Q^15*X[1]^6*X[2]^3*X[3]^9 + 17*Q^15*X[1]^5*X[2]^8*X[3]^5 + 17*Q^15*X[1]^5*X[2]^5*X[3]^8 + 2*Q^15*X[1]^4*X[2]^10*X[3]^4 + 17*Q^15*X[1]^4*X[2]^7*X[3]^7 + 2*Q^15*X[1]^4*X[2]^4*X[3]^10 + 5*Q^15*X[1]^3*X[2]^9*X[3]^6 + 5*Q^15*X[1]^3*X[2]^6*X[3]^9 + 2*Q^15*X[1]^2*X[2]^8*X[3]^8 + Q^13*X[1]^10*X[2]^5*X[3]^3 + Q^13*X[1]^10*X[2]^3*X[3]^5 + Q^13*X[1]^9*X[2]^7*X[3]^2 + 5*Q^13*X[1]^9*X[2]^5*X[3]^4 + 5*Q^13*X[1]^9*X[2]^4*X[3]^5 + Q^13*X[1]^9*X[2]^2*X[3]^7 + 5*Q^13*X[1]^8*X[2]^7*X[3]^3 + 9*Q^13*X[1]^8*X[2]^6*X[3]^4 + 9*Q^13*X[1]^8*X[2]^4*X[3]^6 + 5*Q^13*X[1]^8*X[2]^3*X[3]^7 + Q^13*X[1]^7*X[2]^9*X[3]^2 + 5*Q^13*X[1]^7*X[2]^8*X[3]^3 + 17*Q^13*X[1]^7*X[2]^6*X[3]^5 + 17*Q^13*X[1]^7*X[2]^5*X[3]^6 + 5*Q^13*X[1]^7*X[2]^3*X[3]^8 + Q^13*X[1]^7*X[2]^2*X[3]^9 + 9*Q^13*X[1]^6*X[2]^8*X[3]^4 + 17*Q^13*X[1]^6*X[2]^7*X[3]^5 + 17*Q^13*X[1]^6*X[2]^5*X[3]^7 + 9*Q^13*X[1]^6*X[2]^4*X[3]^8 + Q^13*X[1]^5*X[2]^10*X[3]^3 + 5*Q^13*X[1]^5*X[2]^9*X[3]^4 + 17*Q^13*X[1]^5*X[2]^7*X[3]^6 + 17*Q^13*X[1]^5*X[2]^6*X[3]^7 + 5*Q^13*X[1]^5*X[2]^4*X[3]^9 + Q^13*X[1]^5*X[2]^3*X[3]^10 + 5*Q^13*X[1]^4*X[2]^9*X[3]^5 + 9*Q^13*X[1]^4*X[2]^8*X[3]^6 + 9*Q^13*X[1]^4*X[2]^6*X[3]^8 + 5*Q^13*X[1]^4*X[2]^5*X[3]^9 + Q^13*X[1]^3*X[2]^10*X[3]^5 + 5*Q^13*X[1]^3*X[2]^8*X[3]^7 + 5*Q^13*X[1]^3*X[2]^7*X[3]^8 + Q^13*X[1]^3*X[2]^5*X[3]^10 + Q^13*X[1]^2*X[2]^9*X[3]^7 + Q^13*X[1]^2*X[2]^7*X[3]^9 + Q^12*X[1]^10*X[2]^4*X[3]^4 + 2*Q^12*X[1]^9*X[2]^6*X[3]^3 + 2*Q^12*X[1]^9*X[2]^3*X[3]^6 + Q^12*X[1]^8*X[2]^8*X[3]^2 + 9*Q^12*X[1]^8*X[2]^5*X[3]^5 + Q^12*X[1]^8*X[2]^2*X[3]^8 + 9*Q^12*X[1]^7*X[2]^7*X[3]^4 + 9*Q^12*X[1]^7*X[2]^4*X[3]^7 + 2*Q^12*X[1]^6*X[2]^9*X[3]^3 + 17*Q^12*X[1]^6*X[2]^6*X[3]^6 + 2*Q^12*X[1]^6*X[2]^3*X[3]^9 + 9*Q^12*X[1]^5*X[2]^8*X[3]^5 + 9*Q^12*X[1]^5*X[2]^5*X[3]^8 + Q^12*X[1]^4*X[2]^10*X[3]^4 + 9*Q^12*X[1]^4*X[2]^7*X[3]^7 + Q^12*X[1]^4*X[2]^4*X[3]^10 + 2*Q^12*X[1]^3*X[2]^9*X[3]^6 + 2*Q^12*X[1]^3*X[2]^6*X[3]^9 + Q^12*X[1]^2*X[2]^8*X[3]^8 + 2*Q^10*X[1]^9*X[2]^5*X[3]^4 + 2*Q^10*X[1]^9*X[2]^4*X[3]^5 + 2*Q^10*X[1]^8*X[2]^7*X[3]^3 + 5*Q^10*X[1]^8*X[2]^6*X[3]^4 + 5*Q^10*X[1]^8*X[2]^4*X[3]^6 + 2*Q^10*X[1]^8*X[2]^3*X[3]^7 + 2*Q^10*X[1]^7*X[2]^8*X[3]^3 + 9*Q^10*X[1]^7*X[2]^6*X[3]^5 + 9*Q^10*X[1]^7*X[2]^5*X[3]^6 + 2*Q^10*X[1]^7*X[2]^3*X[3]^8 + 5*Q^10*X[1]^6*X[2]^8*X[3]^4 + 9*Q^10*X[1]^6*X[2]^7*X[3]^5 + 9*Q^10*X[1]^6*X[2]^5*X[3]^7 + 5*Q^10*X[1]^6*X[2]^4*X[3]^8 + 2*Q^10*X[1]^5*X[2]^9*X[3]^4 + 9*Q^10*X[1]^5*X[2]^7*X[3]^6 + 9*Q^10*X[1]^5*X[2]^6*X[3]^7 + 2*Q^10*X[1]^5*X[2]^4*X[3]^9 + 2*Q^10*X[1]^4*X[2]^9*X[3]^5 + 5*Q^10*X[1]^4*X[2]^8*X[3]^6 + 5*Q^10*X[1]^4*X[2]^6*X[3]^8 + 2*Q^10*X[1]^4*X[2]^5*X[3]^9 + 2*Q^10*X[1]^3*X[2]^8*X[3]^7 + 2*Q^10*X[1]^3*X[2]^7*X[3]^8 + Q^9*X[1]^9*X[2]^6*X[3]^3 + Q^9*X[1]^9*X[2]^3*X[3]^6 + 5*Q^9*X[1]^8*X[2]^5*X[3]^5 + 5*Q^9*X[1]^7*X[2]^7*X[3]^4 + 5*Q^9*X[1]^7*X[2]^4*X[3]^7 + Q^9*X[1]^6*X[2]^9*X[3]^3 + 9*Q^9*X[1]^6*X[2]^6*X[3]^6 + Q^9*X[1]^6*X[2]^3*X[3]^9 + 5*Q^9*X[1]^5*X[2]^8*X[3]^5 + 5*Q^9*X[1]^5*X[2]^5*X[3]^8 + 5*Q^9*X[1]^4*X[2]^7*X[3]^7 + Q^9*X[1]^3*X[2]^9*X[3]^6 + Q^9*X[1]^3*X[2]^6*X[3]^9 + Q^7*X[1]^9*X[2]^5*X[3]^4 + Q^7*X[1]^9*X[2]^4*X[3]^5 + Q^7*X[1]^8*X[2]^7*X[3]^3 + 2*Q^7*X[1]^8*X[2]^6*X[3]^4 + 2*Q^7*X[1]^8*X[2]^4*X[3]^6 + Q^7*X[1]^8*X[2]^3*X[3]^7 + Q^7*X[1]^7*X[2]^8*X[3]^3 + 5*Q^7*X[1]^7*X[2]^6*X[3]^5 + 5*Q^7*X[1]^7*X[2]^5*X[3]^6 + Q^7*X[1]^7*X[2]^3*X[3]^8 + 2*Q^7*X[1]^6*X[2]^8*X[3]^4 + 5*Q^7*X[1]^6*X[2]^7*X[3]^5 + 5*Q^7*X[1]^6*X[2]^5*X[3]^7 + 2*Q^7*X[1]^6*X[2]^4*X[3]^8 + Q^7*X[1]^5*X[2]^9*X[3]^4 + 5*Q^7*X[1]^5*X[2]^7*X[3]^6 + 5*Q^7*X[1]^5*X[2]^6*X[3]^7 + Q^7*X[1]^5*X[2]^4*X[3]^9 + Q^7*X[1]^4*X[2]^9*X[3]^5 + 2*Q^7*X[1]^4*X[2]^8*X[3]^6 + 2*Q^7*X[1]^4*X[2]^6*X[3]^8 + Q^7*X[1]^4*X[2]^5*X[3]^9 + Q^7*X[1]^3*X[2]^8*X[3]^7 + Q^7*X[1]^3*X[2]^7*X[3]^8 + 2*Q^6*X[1]^8*X[2]^5*X[3]^5 + 2*Q^6*X[1]^7*X[2]^7*X[3]^4 + 2*Q^6*X[1]^7*X[2]^4*X[3]^7 + 5*Q^6*X[1]^6*X[2]^6*X[3]^6 + 2*Q^6*X[1]^5*X[2]^8*X[3]^5 + 2*Q^6*X[1]^5*X[2]^5*X[3]^8 + 2*Q^6*X[1]^4*X[2]^7*X[3]^7 + Q^4*X[1]^8*X[2]^6*X[3]^4 + Q^4*X[1]^8*X[2]^4*X[3]^6 + 2*Q^4*X[1]^7*X[2]^6*X[3]^5 + 2*Q^4*X[1]^7*X[2]^5*X[3]^6 + Q^4*X[1]^6*X[2]^8*X[3]^4 + 2*Q^4*X[1]^6*X[2]^7*X[3]^5 + 2*Q^4*X[1]^6*X[2]^5*X[3]^7 + Q^4*X[1]^6*X[2]^4*X[3]^8 + 2*Q^4*X[1]^5*X[2]^7*X[3]^6 + 2*Q^4*X[1]^5*X[2]^6*X[3]^7 + Q^4*X[1]^4*X[2]^8*X[3]^6 + Q^4*X[1]^4*X[2]^6*X[3]^8 + Q^3*X[1]^8*X[2]^5*X[3]^5 + Q^3*X[1]^7*X[2]^7*X[3]^4 + Q^3*X[1]^7*X[2]^4*X[3]^7 + 2*Q^3*X[1]^6*X[2]^6*X[3]^6 + Q^3*X[1]^5*X[2]^8*X[3]^5 + Q^3*X[1]^5*X[2]^5*X[3]^8 + Q^3*X[1]^4*X[2]^7*X[3]^7 + Q*X[1]^7*X[2]^6*X[3]^5 + Q*X[1]^7*X[2]^5*X[3]^6 + Q*X[1]^6*X[2]^7*X[3]^5 + Q*X[1]^6*X[2]^5*X[3]^7 + Q*X[1]^5*X[2]^7*X[3]^6 + Q*X[1]^5*X[2]^6*X[3]^7 + X[1]^6*X[2]^6*X[3]^6):
 
 
###### Ome3[3,4]:=1/Q^64 *(      ): 
 
 
 
 
 
 
 
Ome3[4,1]:=1/Q^9*( Q^12*X[1]^3*X[2]^3*X[3]^3 + Q^9*X[1]^6*X[2]^3 + Q^9*X[1]^6*X[3]^3 + Q^9*X[1]^4*X[2]^3*X[3]^2 + Q^9*X[1]^4*X[2]^2*X[3]^3 + Q^9*X[1]^3*X[2]^6 + Q^9*X[1]^3*X[2]^4*X[3]^2 + Q^9*X[1]^3*X[2]^2*X[3]^4 + Q^9*X[1]^3*X[3]^6 + Q^9*X[1]^2*X[2]^4*X[3]^3 + Q^9*X[1]^2*X[2]^3*X[3]^4 + Q^9*X[2]^6*X[3]^3 + Q^9*X[2]^3*X[3]^6 + Q^8*X[1]^5*X[2]^3*X[3] + Q^8*X[1]^5*X[2]*X[3]^3 + Q^8*X[1]^3*X[2]^5*X[3] + Q^8*X[1]^3*X[2]^3*X[3]^3 + Q^8*X[1]^3*X[2]*X[3]^5 + Q^8*X[1]*X[2]^5*X[3]^3 + Q^8*X[1]*X[2]^3*X[3]^5 + Q^7*X[1]^6*X[2]^2*X[3] + Q^7*X[1]^6*X[2]*X[3]^2 + Q^7*X[1]^5*X[2]^4 + Q^7*X[1]^5*X[2]^2*X[3]^2 + Q^7*X[1]^5*X[3]^4 + Q^7*X[1]^4*X[2]^5 + Q^7*X[1]^4*X[2]^4*X[3] + Q^7*X[1]^4*X[2]*X[3]^4 + Q^7*X[1]^4*X[3]^5 + Q^7*X[1]^2*X[2]^6*X[3] + Q^7*X[1]^2*X[2]^5*X[3]^2 + Q^7*X[1]^2*X[2]^2*X[3]^5 + Q^7*X[1]^2*X[2]*X[3]^6 + Q^7*X[1]*X[2]^6*X[3]^2 + Q^7*X[1]*X[2]^4*X[3]^4 + Q^7*X[1]*X[2]^2*X[3]^6 + Q^7*X[2]^5*X[3]^4 + Q^7*X[2]^4*X[3]^5 + Q^5*X[1]^4*X[2]^3*X[3]^2 + Q^5*X[1]^4*X[2]^2*X[3]^3 + Q^5*X[1]^3*X[2]^4*X[3]^2 + Q^5*X[1]^3*X[2]^2*X[3]^4 + Q^5*X[1]^2*X[2]^4*X[3]^3 + Q^5*X[1]^2*X[2]^3*X[3]^4 + Q^4*X[1]^5*X[2]^3*X[3] + Q^4*X[1]^5*X[2]*X[3]^3 + Q^4*X[1]^3*X[2]^5*X[3] + Q^4*X[1]^3*X[2]^3*X[3]^3 + Q^4*X[1]^3*X[2]*X[3]^5 + Q^4*X[1]*X[2]^5*X[3]^3 + Q^4*X[1]*X[2]^3*X[3]^5 + Q^3*X[1]^5*X[2]^2*X[3]^2 + Q^3*X[1]^4*X[2]^4*X[3] + Q^3*X[1]^4*X[2]*X[3]^4 + Q^3*X[1]^2*X[2]^5*X[3]^2 + Q^3*X[1]^2*X[2]^2*X[3]^5 + Q^3*X[1]*X[2]^4*X[3]^4 + Q*X[1]^4*X[2]^3*X[3]^2 + Q*X[1]^4*X[2]^2*X[3]^3 + Q*X[1]^3*X[2]^4*X[3]^2 + Q*X[1]^3*X[2]^2*X[3]^4 + Q*X[1]^2*X[2]^4*X[3]^3 + Q*X[1]^2*X[2]^3*X[3]^4 + X[1]^3*X[2]^3*X[3]^3    ) :
 
 
 
 
Ome3[5,1]:=1/Q^16*(Q^20*X[1]^4*X[2]^4*X[3]^4 + Q^16*X[1]^8*X[2]^4 + Q^16*X[1]^8*X[3]^4 + Q^16*X[1]^5*X[2]^4*X[3]^3 + Q^16*X[1]^5*X[2]^3*X[3]^4 + Q^16*X[1]^4*X[2]^8 + Q^16*X[1]^4*X[2]^5*X[3]^3 + Q^16*X[1]^4*X[2]^3*X[3]^5 + Q^16*X[1]^4*X[3]^8 + Q^16*X[1]^3*X[2]^5*X[3]^4 + Q^16*X[1]^3*X[2]^4*X[3]^5 + Q^16*X[2]^8*X[3]^4 + Q^16*X[2]^4*X[3]^8 + Q^15*X[1]^4*X[2]^4*X[3]^4 + Q^14*X[1]^7*X[2]^4*X[3] + Q^14*X[1]^7*X[2]*X[3]^4 + Q^14*X[1]^6*X[2]^4*X[3]^2 + Q^14*X[1]^6*X[2]^2*X[3]^4 + Q^14*X[1]^4*X[2]^7*X[3] + Q^14*X[1]^4*X[2]^6*X[3]^2 + Q^14*X[1]^4*X[2]^2*X[3]^6 + Q^14*X[1]^4*X[2]*X[3]^7 + Q^14*X[1]^2*X[2]^6*X[3]^4 + Q^14*X[1]^2*X[2]^4*X[3]^6 + Q^14*X[1]*X[2]^7*X[3]^4 + Q^14*X[1]*X[2]^4*X[3]^7 + Q^13*X[1]^8*X[2]^3*X[3] + Q^13*X[1]^8*X[2]*X[3]^3 + Q^13*X[1]^7*X[2]^5 + Q^13*X[1]^7*X[3]^5 + Q^13*X[1]^6*X[2]^3*X[3]^3 + Q^13*X[1]^5*X[2]^7 + Q^13*X[1]^5*X[2]^5*X[3]^2 + Q^13*X[1]^5*X[2]^2*X[3]^5 + Q^13*X[1]^5*X[3]^7 + Q^13*X[1]^3*X[2]^8*X[3] + Q^13*X[1]^3*X[2]^6*X[3]^3 + Q^13*X[1]^3*X[2]^3*X[3]^6 + Q^13*X[1]^3*X[2]*X[3]^8 + Q^13*X[1]^2*X[2]^5*X[3]^5 + Q^13*X[1]*X[2]^8*X[3]^3 + Q^13*X[1]*X[2]^3*X[3]^8 + Q^13*X[2]^7*X[3]^5 + Q^13*X[2]^5*X[3]^7 + Q^12*X[1]^8*X[2]^2*X[3]^2 + Q^12*X[1]^7*X[2]^3*X[3]^2 + Q^12*X[1]^7*X[2]^2*X[3]^3 + Q^12*X[1]^6*X[2]^6 + Q^12*X[1]^6*X[2]^5*X[3] + Q^12*X[1]^6*X[2]*X[3]^5 + Q^12*X[1]^6*X[3]^6 + Q^12*X[1]^5*X[2]^6*X[3] + Q^12*X[1]^5*X[2]*X[3]^6 + Q^12*X[1]^3*X[2]^7*X[3]^2 + Q^12*X[1]^3*X[2]^2*X[3]^7 + Q^12*X[1]^2*X[2]^8*X[3]^2 + Q^12*X[1]^2*X[2]^7*X[3]^3 + Q^12*X[1]^2*X[2]^3*X[3]^7 + Q^12*X[1]^2*X[2]^2*X[3]^8 + Q^12*X[1]*X[2]^6*X[3]^5 + Q^12*X[1]*X[2]^5*X[3]^6 + Q^12*X[2]^6*X[3]^6 + Q^11*X[1]^5*X[2]^4*X[3]^3 + Q^11*X[1]^5*X[2]^3*X[3]^4 + Q^11*X[1]^4*X[2]^5*X[3]^3 + Q^11*X[1]^4*X[2]^3*X[3]^5 + Q^11*X[1]^3*X[2]^5*X[3]^4 + Q^11*X[1]^3*X[2]^4*X[3]^5 + Q^10*X[1]^4*X[2]^4*X[3]^4 + Q^9*X[1]^7*X[2]^4*X[3] + Q^9*X[1]^7*X[2]*X[3]^4 + Q^9*X[1]^6*X[2]^4*X[3]^2 + Q^9*X[1]^6*X[2]^2*X[3]^4 + Q^9*X[1]^4*X[2]^7*X[3] + Q^9*X[1]^4*X[2]^6*X[3]^2 + Q^9*X[1]^4*X[2]^2*X[3]^6 + Q^9*X[1]^4*X[2]*X[3]^7 + Q^9*X[1]^2*X[2]^6*X[3]^4 + Q^9*X[1]^2*X[2]^4*X[3]^6 + Q^9*X[1]*X[2]^7*X[3]^4 + Q^9*X[1]*X[2]^4*X[3]^7 + Q^8*X[1]^6*X[2]^3*X[3]^3 + Q^8*X[1]^5*X[2]^5*X[3]^2 + Q^8*X[1]^5*X[2]^2*X[3]^5 + Q^8*X[1]^3*X[2]^6*X[3]^3 + Q^8*X[1]^3*X[2]^3*X[3]^6 + Q^8*X[1]^2*X[2]^5*X[3]^5 + Q^7*X[1]^7*X[2]^3*X[3]^2 + Q^7*X[1]^7*X[2]^2*X[3]^3 + Q^7*X[1]^6*X[2]^5*X[3] + Q^7*X[1]^6*X[2]*X[3]^5 + Q^7*X[1]^5*X[2]^6*X[3] + Q^7*X[1]^5*X[2]*X[3]^6 + Q^7*X[1]^3*X[2]^7*X[3]^2 + Q^7*X[1]^3*X[2]^2*X[3]^7 + Q^7*X[1]^2*X[2]^7*X[3]^3 + Q^7*X[1]^2*X[2]^3*X[3]^7 + Q^7*X[1]*X[2]^6*X[3]^5 + Q^7*X[1]*X[2]^5*X[3]^6 + Q^6*X[1]^5*X[2]^4*X[3]^3 + Q^6*X[1]^5*X[2]^3*X[3]^4 + Q^6*X[1]^4*X[2]^5*X[3]^3 + Q^6*X[1]^4*X[2]^3*X[3]^5 + Q^6*X[1]^3*X[2]^5*X[3]^4 + Q^6*X[1]^3*X[2]^4*X[3]^5 + Q^5*X[1]^4*X[2]^4*X[3]^4 + Q^4*X[1]^6*X[2]^4*X[3]^2 + Q^4*X[1]^6*X[2]^2*X[3]^4 + Q^4*X[1]^4*X[2]^6*X[3]^2 + Q^4*X[1]^4*X[2]^2*X[3]^6 + Q^4*X[1]^2*X[2]^6*X[3]^4 + Q^4*X[1]^2*X[2]^4*X[3]^6 + Q^3*X[1]^6*X[2]^3*X[3]^3 + Q^3*X[1]^5*X[2]^5*X[3]^2 + Q^3*X[1]^5*X[2]^2*X[3]^5 + Q^3*X[1]^3*X[2]^6*X[3]^3 + Q^3*X[1]^3*X[2]^3*X[3]^6 + Q^3*X[1]^2*X[2]^5*X[3]^5 + Q*X[1]^5*X[2]^4*X[3]^3 + Q*X[1]^5*X[2]^3*X[3]^4 + Q*X[1]^4*X[2]^5*X[3]^3 + Q*X[1]^4*X[2]^3*X[3]^5 + Q*X[1]^3*X[2]^5*X[3]^4 + Q*X[1]^3*X[2]^4*X[3]^5 + X[1]^4*X[2]^4*X[3]^4   ):   
 
 
# ---------------------
 
Ome4[2,1]:=  (X[3] + X[4])*(X[1]*X[2] + X[3]^2)*(X[1]*X[2] + X[4]^2)*Ome2(2, 1) + (Q*X[4] + X[3])*(X[3] + X[4]/Q)*(X[1]*X[2] + X[3]*X[4])*Ome2(2, 2) + (X[3] + X[4])*X[3]*X[4]*Ome2(2, 3)   :

Ome4[2,2]:=  1/Q^10 *( Q^20*X[1]^3*X[2]^3*X[3]^3*X[4]^3 + Q^19*X[1]^4*X[2]^3*X[3]^3*X[4]^2 + Q^19*X[1]^4*X[2]^3*X[3]^2*X[4]^3 + Q^19*X[1]^4*X[2]^2*X[3]^3*X[4]^3 + Q^19*X[1]^3*X[2]^4*X[3]^3*X[4]^2 + Q^19*X[1]^3*X[2]^4*X[3]^2*X[4]^3 + Q^19*X[1]^3*X[2]^3*X[3]^4*X[4]^2 + Q^19*X[1]^3*X[2]^3*X[3]^2*X[4]^4 + Q^19*X[1]^3*X[2]^2*X[3]^4*X[4]^3 + Q^19*X[1]^3*X[2]^2*X[3]^3*X[4]^4 + Q^19*X[1]^2*X[2]^4*X[3]^3*X[4]^3 + Q^19*X[1]^2*X[2]^3*X[3]^4*X[4]^3 + Q^19*X[1]^2*X[2]^3*X[3]^3*X[4]^4 + Q^18*X[1]^4*X[2]^4*X[3]^2*X[4]^2 + Q^18*X[1]^4*X[2]^2*X[3]^4*X[4]^2 + Q^18*X[1]^4*X[2]^2*X[3]^2*X[4]^4 + 3*Q^18*X[1]^3*X[2]^3*X[3]^3*X[4]^3 + Q^18*X[1]^2*X[2]^4*X[3]^4*X[4]^2 + Q^18*X[1]^2*X[2]^4*X[3]^2*X[4]^4 + Q^18*X[1]^2*X[2]^2*X[3]^4*X[4]^4 + Q^17*X[1]^5*X[2]^3*X[3]^2*X[4]^2 + Q^17*X[1]^5*X[2]^2*X[3]^3*X[4]^2 + Q^17*X[1]^5*X[2]^2*X[3]^2*X[4]^3 + Q^17*X[1]^4*X[2]^4*X[3]^3*X[4] + Q^17*X[1]^4*X[2]^4*X[3]*X[4]^3 + Q^17*X[1]^4*X[2]^3*X[3]^4*X[4] + 3*Q^17*X[1]^4*X[2]^3*X[3]^3*X[4]^2 + 3*Q^17*X[1]^4*X[2]^3*X[3]^2*X[4]^3 + Q^17*X[1]^4*X[2]^3*X[3]*X[4]^4 + 3*Q^17*X[1]^4*X[2]^2*X[3]^3*X[4]^3 + Q^17*X[1]^4*X[2]*X[3]^4*X[4]^3 + Q^17*X[1]^4*X[2]*X[3]^3*X[4]^4 + Q^17*X[1]^3*X[2]^5*X[3]^2*X[4]^2 + Q^17*X[1]^3*X[2]^4*X[3]^4*X[4] + 3*Q^17*X[1]^3*X[2]^4*X[3]^3*X[4]^2 + 3*Q^17*X[1]^3*X[2]^4*X[3]^2*X[4]^3 + Q^17*X[1]^3*X[2]^4*X[3]*X[4]^4 + 3*Q^17*X[1]^3*X[2]^3*X[3]^4*X[4]^2 + 3*Q^17*X[1]^3*X[2]^3*X[3]^2*X[4]^4 + Q^17*X[1]^3*X[2]^2*X[3]^5*X[4]^2 + 3*Q^17*X[1]^3*X[2]^2*X[3]^4*X[4]^3 + 3*Q^17*X[1]^3*X[2]^2*X[3]^3*X[4]^4 + Q^17*X[1]^3*X[2]^2*X[3]^2*X[4]^5 + Q^17*X[1]^3*X[2]*X[3]^4*X[4]^4 + Q^17*X[1]^2*X[2]^5*X[3]^3*X[4]^2 + Q^17*X[1]^2*X[2]^5*X[3]^2*X[4]^3 + 3*Q^17*X[1]^2*X[2]^4*X[3]^3*X[4]^3 + Q^17*X[1]^2*X[2]^3*X[3]^5*X[4]^2 + 3*Q^17*X[1]^2*X[2]^3*X[3]^4*X[4]^3 + 3*Q^17*X[1]^2*X[2]^3*X[3]^3*X[4]^4 + Q^17*X[1]^2*X[2]^3*X[3]^2*X[4]^5 + Q^17*X[1]^2*X[2]^2*X[3]^5*X[4]^3 + Q^17*X[1]^2*X[2]^2*X[3]^3*X[4]^5 + Q^17*X[1]*X[2]^4*X[3]^4*X[4]^3 + Q^17*X[1]*X[2]^4*X[3]^3*X[4]^4 + Q^17*X[1]*X[2]^3*X[3]^4*X[4]^4 + Q^16*X[1]^5*X[2]^3*X[3]^3*X[4] + Q^16*X[1]^5*X[2]^3*X[3]*X[4]^3 + Q^16*X[1]^5*X[2]*X[3]^3*X[4]^3 + 3*Q^16*X[1]^4*X[2]^4*X[3]^2*X[4]^2 + 3*Q^16*X[1]^4*X[2]^2*X[3]^4*X[4]^2 + 3*Q^16*X[1]^4*X[2]^2*X[3]^2*X[4]^4 + Q^16*X[1]^3*X[2]^5*X[3]^3*X[4] + Q^16*X[1]^3*X[2]^5*X[3]*X[4]^3 + Q^16*X[1]^3*X[2]^3*X[3]^5*X[4] + 8*Q^16*X[1]^3*X[2]^3*X[3]^3*X[4]^3 + Q^16*X[1]^3*X[2]^3*X[3]*X[4]^5 + Q^16*X[1]^3*X[2]*X[3]^5*X[4]^3 + Q^16*X[1]^3*X[2]*X[3]^3*X[4]^5 + 3*Q^16*X[1]^2*X[2]^4*X[3]^4*X[4]^2 + 3*Q^16*X[1]^2*X[2]^4*X[3]^2*X[4]^4 + 3*Q^16*X[1]^2*X[2]^2*X[3]^4*X[4]^4 + Q^16*X[1]*X[2]^5*X[3]^3*X[4]^3 + Q^16*X[1]*X[2]^3*X[3]^5*X[4]^3 + Q^16*X[1]*X[2]^3*X[3]^3*X[4]^5 + Q^15*X[1]^5*X[2]^4*X[3]^2*X[4] + Q^15*X[1]^5*X[2]^4*X[3]*X[4]^2 + 3*Q^15*X[1]^5*X[2]^3*X[3]^2*X[4]^2 + Q^15*X[1]^5*X[2]^2*X[3]^4*X[4] + 3*Q^15*X[1]^5*X[2]^2*X[3]^3*X[4]^2 + 3*Q^15*X[1]^5*X[2]^2*X[3]^2*X[4]^3 + Q^15*X[1]^5*X[2]^2*X[3]*X[4]^4 + Q^15*X[1]^5*X[2]*X[3]^4*X[4]^2 + Q^15*X[1]^5*X[2]*X[3]^2*X[4]^4 + Q^15*X[1]^4*X[2]^5*X[3]^2*X[4] + Q^15*X[1]^4*X[2]^5*X[3]*X[4]^2 + 3*Q^15*X[1]^4*X[2]^4*X[3]^3*X[4] + 3*Q^15*X[1]^4*X[2]^4*X[3]*X[4]^3 + 3*Q^15*X[1]^4*X[2]^3*X[3]^4*X[4] + 8*Q^15*X[1]^4*X[2]^3*X[3]^3*X[4]^2 + 8*Q^15*X[1]^4*X[2]^3*X[3]^2*X[4]^3 + 3*Q^15*X[1]^4*X[2]^3*X[3]*X[4]^4 + Q^15*X[1]^4*X[2]^2*X[3]^5*X[4] + 8*Q^15*X[1]^4*X[2]^2*X[3]^3*X[4]^3 + Q^15*X[1]^4*X[2]^2*X[3]*X[4]^5 + Q^15*X[1]^4*X[2]*X[3]^5*X[4]^2 + 3*Q^15*X[1]^4*X[2]*X[3]^4*X[4]^3 + 3*Q^15*X[1]^4*X[2]*X[3]^3*X[4]^4 + Q^15*X[1]^4*X[2]*X[3]^2*X[4]^5 + 3*Q^15*X[1]^3*X[2]^5*X[3]^2*X[4]^2 + 3*Q^15*X[1]^3*X[2]^4*X[3]^4*X[4] + 8*Q^15*X[1]^3*X[2]^4*X[3]^3*X[4]^2 + 8*Q^15*X[1]^3*X[2]^4*X[3]^2*X[4]^3 + 3*Q^15*X[1]^3*X[2]^4*X[3]*X[4]^4 + 8*Q^15*X[1]^3*X[2]^3*X[3]^4*X[4]^2 + 8*Q^15*X[1]^3*X[2]^3*X[3]^2*X[4]^4 + 3*Q^15*X[1]^3*X[2]^2*X[3]^5*X[4]^2 + 8*Q^15*X[1]^3*X[2]^2*X[3]^4*X[4]^3 + 8*Q^15*X[1]^3*X[2]^2*X[3]^3*X[4]^4 + 3*Q^15*X[1]^3*X[2]^2*X[3]^2*X[4]^5 + 3*Q^15*X[1]^3*X[2]*X[3]^4*X[4]^4 + Q^15*X[1]^2*X[2]^5*X[3]^4*X[4] + 3*Q^15*X[1]^2*X[2]^5*X[3]^3*X[4]^2 + 3*Q^15*X[1]^2*X[2]^5*X[3]^2*X[4]^3 + Q^15*X[1]^2*X[2]^5*X[3]*X[4]^4 + Q^15*X[1]^2*X[2]^4*X[3]^5*X[4] + 8*Q^15*X[1]^2*X[2]^4*X[3]^3*X[4]^3 + Q^15*X[1]^2*X[2]^4*X[3]*X[4]^5 + 3*Q^15*X[1]^2*X[2]^3*X[3]^5*X[4]^2 + 8*Q^15*X[1]^2*X[2]^3*X[3]^4*X[4]^3 + 8*Q^15*X[1]^2*X[2]^3*X[3]^3*X[4]^4 + 3*Q^15*X[1]^2*X[2]^3*X[3]^2*X[4]^5 + 3*Q^15*X[1]^2*X[2]^2*X[3]^5*X[4]^3 + 3*Q^15*X[1]^2*X[2]^2*X[3]^3*X[4]^5 + Q^15*X[1]^2*X[2]*X[3]^5*X[4]^4 + Q^15*X[1]^2*X[2]*X[3]^4*X[4]^5 + Q^15*X[1]*X[2]^5*X[3]^4*X[4]^2 + Q^15*X[1]*X[2]^5*X[3]^2*X[4]^4 + Q^15*X[1]*X[2]^4*X[3]^5*X[4]^2 + 3*Q^15*X[1]*X[2]^4*X[3]^4*X[4]^3 + 3*Q^15*X[1]*X[2]^4*X[3]^3*X[4]^4 + Q^15*X[1]*X[2]^4*X[3]^2*X[4]^5 + 3*Q^15*X[1]*X[2]^3*X[3]^4*X[4]^4 + Q^15*X[1]*X[2]^2*X[3]^5*X[4]^4 + Q^15*X[1]*X[2]^2*X[3]^4*X[4]^5 + Q^14*X[1]^6*X[2]^2*X[3]^2*X[4]^2 + 3*Q^14*X[1]^5*X[2]^3*X[3]^3*X[4] + 3*Q^14*X[1]^5*X[2]^3*X[3]*X[4]^3 + 3*Q^14*X[1]^5*X[2]*X[3]^3*X[4]^3 + Q^14*X[1]^4*X[2]^4*X[3]^4 + 8*Q^14*X[1]^4*X[2]^4*X[3]^2*X[4]^2 + Q^14*X[1]^4*X[2]^4*X[4]^4 + 8*Q^14*X[1]^4*X[2]^2*X[3]^4*X[4]^2 + 8*Q^14*X[1]^4*X[2]^2*X[3]^2*X[4]^4 + Q^14*X[1]^4*X[3]^4*X[4]^4 + 3*Q^14*X[1]^3*X[2]^5*X[3]^3*X[4] + 3*Q^14*X[1]^3*X[2]^5*X[3]*X[4]^3 + 3*Q^14*X[1]^3*X[2]^3*X[3]^5*X[4] + 18*Q^14*X[1]^3*X[2]^3*X[3]^3*X[4]^3 + 3*Q^14*X[1]^3*X[2]^3*X[3]*X[4]^5 + 3*Q^14*X[1]^3*X[2]*X[3]^5*X[4]^3 + 3*Q^14*X[1]^3*X[2]*X[3]^3*X[4]^5 + Q^14*X[1]^2*X[2]^6*X[3]^2*X[4]^2 + 8*Q^14*X[1]^2*X[2]^4*X[3]^4*X[4]^2 + 8*Q^14*X[1]^2*X[2]^4*X[3]^2*X[4]^4 + Q^14*X[1]^2*X[2]^2*X[3]^6*X[4]^2 + 8*Q^14*X[1]^2*X[2]^2*X[3]^4*X[4]^4 + Q^14*X[1]^2*X[2]^2*X[3]^2*X[4]^6 + 3*Q^14*X[1]*X[2]^5*X[3]^3*X[4]^3 + 3*Q^14*X[1]*X[2]^3*X[3]^5*X[4]^3 + 3*Q^14*X[1]*X[2]^3*X[3]^3*X[4]^5 + Q^14*X[2]^4*X[3]^4*X[4]^4 + Q^13*X[1]^6*X[2]^3*X[3]^2*X[4] + Q^13*X[1]^6*X[2]^3*X[3]*X[4]^2 + Q^13*X[1]^6*X[2]^2*X[3]^3*X[4] + Q^13*X[1]^6*X[2]^2*X[3]*X[4]^3 + Q^13*X[1]^6*X[2]*X[3]^3*X[4]^2 + Q^13*X[1]^6*X[2]*X[3]^2*X[4]^3 + Q^13*X[1]^5*X[2]^4*X[3]^3 + 3*Q^13*X[1]^5*X[2]^4*X[3]^2*X[4] + 3*Q^13*X[1]^5*X[2]^4*X[3]*X[4]^2 + Q^13*X[1]^5*X[2]^4*X[4]^3 + Q^13*X[1]^5*X[2]^3*X[3]^4 + 7*Q^13*X[1]^5*X[2]^3*X[3]^2*X[4]^2 + Q^13*X[1]^5*X[2]^3*X[4]^4 + 3*Q^13*X[1]^5*X[2]^2*X[3]^4*X[4] + 7*Q^13*X[1]^5*X[2]^2*X[3]^3*X[4]^2 + 7*Q^13*X[1]^5*X[2]^2*X[3]^2*X[4]^3 + 3*Q^13*X[1]^5*X[2]^2*X[3]*X[4]^4 + 3*Q^13*X[1]^5*X[2]*X[3]^4*X[4]^2 + 3*Q^13*X[1]^5*X[2]*X[3]^2*X[4]^4 + Q^13*X[1]^5*X[3]^4*X[4]^3 + Q^13*X[1]^5*X[3]^3*X[4]^4 + Q^13*X[1]^4*X[2]^5*X[3]^3 + 3*Q^13*X[1]^4*X[2]^5*X[3]^2*X[4] + 3*Q^13*X[1]^4*X[2]^5*X[3]*X[4]^2 + Q^13*X[1]^4*X[2]^5*X[4]^3 + 7*Q^13*X[1]^4*X[2]^4*X[3]^3*X[4] + 7*Q^13*X[1]^4*X[2]^4*X[3]*X[4]^3 + Q^13*X[1]^4*X[2]^3*X[3]^5 + 7*Q^13*X[1]^4*X[2]^3*X[3]^4*X[4] + 16*Q^13*X[1]^4*X[2]^3*X[3]^3*X[4]^2 + 16*Q^13*X[1]^4*X[2]^3*X[3]^2*X[4]^3 + 7*Q^13*X[1]^4*X[2]^3*X[3]*X[4]^4 + Q^13*X[1]^4*X[2]^3*X[4]^5 + 3*Q^13*X[1]^4*X[2]^2*X[3]^5*X[4] + 16*Q^13*X[1]^4*X[2]^2*X[3]^3*X[4]^3 + 3*Q^13*X[1]^4*X[2]^2*X[3]*X[4]^5 + 3*Q^13*X[1]^4*X[2]*X[3]^5*X[4]^2 + 7*Q^13*X[1]^4*X[2]*X[3]^4*X[4]^3 + 7*Q^13*X[1]^4*X[2]*X[3]^3*X[4]^4 + 3*Q^13*X[1]^4*X[2]*X[3]^2*X[4]^5 + Q^13*X[1]^4*X[3]^5*X[4]^3 + Q^13*X[1]^4*X[3]^3*X[4]^5 + Q^13*X[1]^3*X[2]^6*X[3]^2*X[4] + Q^13*X[1]^3*X[2]^6*X[3]*X[4]^2 + Q^13*X[1]^3*X[2]^5*X[3]^4 + 7*Q^13*X[1]^3*X[2]^5*X[3]^2*X[4]^2 + Q^13*X[1]^3*X[2]^5*X[4]^4 + Q^13*X[1]^3*X[2]^4*X[3]^5 + 7*Q^13*X[1]^3*X[2]^4*X[3]^4*X[4] + 16*Q^13*X[1]^3*X[2]^4*X[3]^3*X[4]^2 + 16*Q^13*X[1]^3*X[2]^4*X[3]^2*X[4]^3 + 7*Q^13*X[1]^3*X[2]^4*X[3]*X[4]^4 + Q^13*X[1]^3*X[2]^4*X[4]^5 + 16*Q^13*X[1]^3*X[2]^3*X[3]^4*X[4]^2 + 16*Q^13*X[1]^3*X[2]^3*X[3]^2*X[4]^4 + Q^13*X[1]^3*X[2]^2*X[3]^6*X[4] + 7*Q^13*X[1]^3*X[2]^2*X[3]^5*X[4]^2 + 16*Q^13*X[1]^3*X[2]^2*X[3]^4*X[4]^3 + 16*Q^13*X[1]^3*X[2]^2*X[3]^3*X[4]^4 + 7*Q^13*X[1]^3*X[2]^2*X[3]^2*X[4]^5 + Q^13*X[1]^3*X[2]^2*X[3]*X[4]^6 + Q^13*X[1]^3*X[2]*X[3]^6*X[4]^2 + 7*Q^13*X[1]^3*X[2]*X[3]^4*X[4]^4 + Q^13*X[1]^3*X[2]*X[3]^2*X[4]^6 + Q^13*X[1]^3*X[3]^5*X[4]^4 + Q^13*X[1]^3*X[3]^4*X[4]^5 + Q^13*X[1]^2*X[2]^6*X[3]^3*X[4] + Q^13*X[1]^2*X[2]^6*X[3]*X[4]^3 + 3*Q^13*X[1]^2*X[2]^5*X[3]^4*X[4] + 7*Q^13*X[1]^2*X[2]^5*X[3]^3*X[4]^2 + 7*Q^13*X[1]^2*X[2]^5*X[3]^2*X[4]^3 + 3*Q^13*X[1]^2*X[2]^5*X[3]*X[4]^4 + 3*Q^13*X[1]^2*X[2]^4*X[3]^5*X[4] + 16*Q^13*X[1]^2*X[2]^4*X[3]^3*X[4]^3 + 3*Q^13*X[1]^2*X[2]^4*X[3]*X[4]^5 + Q^13*X[1]^2*X[2]^3*X[3]^6*X[4] + 7*Q^13*X[1]^2*X[2]^3*X[3]^5*X[4]^2 + 16*Q^13*X[1]^2*X[2]^3*X[3]^4*X[4]^3 + 16*Q^13*X[1]^2*X[2]^3*X[3]^3*X[4]^4 + 7*Q^13*X[1]^2*X[2]^3*X[3]^2*X[4]^5 + Q^13*X[1]^2*X[2]^3*X[3]*X[4]^6 + 7*Q^13*X[1]^2*X[2]^2*X[3]^5*X[4]^3 + 7*Q^13*X[1]^2*X[2]^2*X[3]^3*X[4]^5 + Q^13*X[1]^2*X[2]*X[3]^6*X[4]^3 + 3*Q^13*X[1]^2*X[2]*X[3]^5*X[4]^4 + 3*Q^13*X[1]^2*X[2]*X[3]^4*X[4]^5 + Q^13*X[1]^2*X[2]*X[3]^3*X[4]^6 + Q^13*X[1]*X[2]^6*X[3]^3*X[4]^2 + Q^13*X[1]*X[2]^6*X[3]^2*X[4]^3 + 3*Q^13*X[1]*X[2]^5*X[3]^4*X[4]^2 + 3*Q^13*X[1]*X[2]^5*X[3]^2*X[4]^4 + 3*Q^13*X[1]*X[2]^4*X[3]^5*X[4]^2 + 7*Q^13*X[1]*X[2]^4*X[3]^4*X[4]^3 + 7*Q^13*X[1]*X[2]^4*X[3]^3*X[4]^4 + 3*Q^13*X[1]*X[2]^4*X[3]^2*X[4]^5 + Q^13*X[1]*X[2]^3*X[3]^6*X[4]^2 + 7*Q^13*X[1]*X[2]^3*X[3]^4*X[4]^4 + Q^13*X[1]*X[2]^3*X[3]^2*X[4]^6 + Q^13*X[1]*X[2]^2*X[3]^6*X[4]^3 + 3*Q^13*X[1]*X[2]^2*X[3]^5*X[4]^4 + 3*Q^13*X[1]*X[2]^2*X[3]^4*X[4]^5 + Q^13*X[1]*X[2]^2*X[3]^3*X[4]^6 + Q^13*X[2]^5*X[3]^4*X[4]^3 + Q^13*X[2]^5*X[3]^3*X[4]^4 + Q^13*X[2]^4*X[3]^5*X[4]^3 + Q^13*X[2]^4*X[3]^3*X[4]^5 + Q^13*X[2]^3*X[3]^5*X[4]^4 + Q^13*X[2]^3*X[3]^4*X[4]^5 + 2*Q^12*X[1]^6*X[2]^2*X[3]^2*X[4]^2 + Q^12*X[1]^5*X[2]^5*X[3]*X[4] + 6*Q^12*X[1]^5*X[2]^3*X[3]^3*X[4] + 6*Q^12*X[1]^5*X[2]^3*X[3]*X[4]^3 + Q^12*X[1]^5*X[2]*X[3]^5*X[4] + 6*Q^12*X[1]^5*X[2]*X[3]^3*X[4]^3 + Q^12*X[1]^5*X[2]*X[3]*X[4]^5 + 2*Q^12*X[1]^4*X[2]^4*X[3]^4 + 13*Q^12*X[1]^4*X[2]^4*X[3]^2*X[4]^2 + 2*Q^12*X[1]^4*X[2]^4*X[4]^4 + 13*Q^12*X[1]^4*X[2]^2*X[3]^4*X[4]^2 + 13*Q^12*X[1]^4*X[2]^2*X[3]^2*X[4]^4 + 2*Q^12*X[1]^4*X[3]^4*X[4]^4 + 6*Q^12*X[1]^3*X[2]^5*X[3]^3*X[4] + 6*Q^12*X[1]^3*X[2]^5*X[3]*X[4]^3 + 6*Q^12*X[1]^3*X[2]^3*X[3]^5*X[4] + 29*Q^12*X[1]^3*X[2]^3*X[3]^3*X[4]^3 + 6*Q^12*X[1]^3*X[2]^3*X[3]*X[4]^5 + 6*Q^12*X[1]^3*X[2]*X[3]^5*X[4]^3 + 6*Q^12*X[1]^3*X[2]*X[3]^3*X[4]^5 + 2*Q^12*X[1]^2*X[2]^6*X[3]^2*X[4]^2 + 13*Q^12*X[1]^2*X[2]^4*X[3]^4*X[4]^2 + 13*Q^12*X[1]^2*X[2]^4*X[3]^2*X[4]^4 + 2*Q^12*X[1]^2*X[2]^2*X[3]^6*X[4]^2 + 13*Q^12*X[1]^2*X[2]^2*X[3]^4*X[4]^4 + 2*Q^12*X[1]^2*X[2]^2*X[3]^2*X[4]^6 + Q^12*X[1]*X[2]^5*X[3]^5*X[4] + 6*Q^12*X[1]*X[2]^5*X[3]^3*X[4]^3 + Q^12*X[1]*X[2]^5*X[3]*X[4]^5 + 6*Q^12*X[1]*X[2]^3*X[3]^5*X[4]^3 + 6*Q^12*X[1]*X[2]^3*X[3]^3*X[4]^5 + Q^12*X[1]*X[2]*X[3]^5*X[4]^5 + 2*Q^12*X[2]^4*X[3]^4*X[4]^4 + Q^11*X[1]^6*X[2]^4*X[3]*X[4] + Q^11*X[1]^6*X[2]^3*X[3]^3 + 2*Q^11*X[1]^6*X[2]^3*X[3]^2*X[4] + 2*Q^11*X[1]^6*X[2]^3*X[3]*X[4]^2 + Q^11*X[1]^6*X[2]^3*X[4]^3 + 2*Q^11*X[1]^6*X[2]^2*X[3]^3*X[4] + 2*Q^11*X[1]^6*X[2]^2*X[3]*X[4]^3 + Q^11*X[1]^6*X[2]*X[3]^4*X[4] + 2*Q^11*X[1]^6*X[2]*X[3]^3*X[4]^2 + 2*Q^11*X[1]^6*X[2]*X[3]^2*X[4]^3 + Q^11*X[1]^6*X[2]*X[3]*X[4]^4 + Q^11*X[1]^6*X[3]^3*X[4]^3 + Q^11*X[1]^5*X[2]^5*X[3]^2 + Q^11*X[1]^5*X[2]^5*X[4]^2 + 2*Q^11*X[1]^5*X[2]^4*X[3]^3 + 5*Q^11*X[1]^5*X[2]^4*X[3]^2*X[4] + 5*Q^11*X[1]^5*X[2]^4*X[3]*X[4]^2 + 2*Q^11*X[1]^5*X[2]^4*X[4]^3 + 2*Q^11*X[1]^5*X[2]^3*X[3]^4 + 11*Q^11*X[1]^5*X[2]^3*X[3]^2*X[4]^2 + 2*Q^11*X[1]^5*X[2]^3*X[4]^4 + Q^11*X[1]^5*X[2]^2*X[3]^5 + 5*Q^11*X[1]^5*X[2]^2*X[3]^4*X[4] + 11*Q^11*X[1]^5*X[2]^2*X[3]^3*X[4]^2 + 11*Q^11*X[1]^5*X[2]^2*X[3]^2*X[4]^3 + 5*Q^11*X[1]^5*X[2]^2*X[3]*X[4]^4 + Q^11*X[1]^5*X[2]^2*X[4]^5 + 5*Q^11*X[1]^5*X[2]*X[3]^4*X[4]^2 + 5*Q^11*X[1]^5*X[2]*X[3]^2*X[4]^4 + Q^11*X[1]^5*X[3]^5*X[4]^2 + 2*Q^11*X[1]^5*X[3]^4*X[4]^3 + 2*Q^11*X[1]^5*X[3]^3*X[4]^4 + Q^11*X[1]^5*X[3]^2*X[4]^5 + Q^11*X[1]^4*X[2]^6*X[3]*X[4] + 2*Q^11*X[1]^4*X[2]^5*X[3]^3 + 5*Q^11*X[1]^4*X[2]^5*X[3]^2*X[4] + 5*Q^11*X[1]^4*X[2]^5*X[3]*X[4]^2 + 2*Q^11*X[1]^4*X[2]^5*X[4]^3 + 11*Q^11*X[1]^4*X[2]^4*X[3]^3*X[4] + 11*Q^11*X[1]^4*X[2]^4*X[3]*X[4]^3 + 2*Q^11*X[1]^4*X[2]^3*X[3]^5 + 11*Q^11*X[1]^4*X[2]^3*X[3]^4*X[4] + 23*Q^11*X[1]^4*X[2]^3*X[3]^3*X[4]^2 + 23*Q^11*X[1]^4*X[2]^3*X[3]^2*X[4]^3 + 11*Q^11*X[1]^4*X[2]^3*X[3]*X[4]^4 + 2*Q^11*X[1]^4*X[2]^3*X[4]^5 + 5*Q^11*X[1]^4*X[2]^2*X[3]^5*X[4] + 23*Q^11*X[1]^4*X[2]^2*X[3]^3*X[4]^3 + 5*Q^11*X[1]^4*X[2]^2*X[3]*X[4]^5 + Q^11*X[1]^4*X[2]*X[3]^6*X[4] + 5*Q^11*X[1]^4*X[2]*X[3]^5*X[4]^2 + 11*Q^11*X[1]^4*X[2]*X[3]^4*X[4]^3 + 11*Q^11*X[1]^4*X[2]*X[3]^3*X[4]^4 + 5*Q^11*X[1]^4*X[2]*X[3]^2*X[4]^5 + Q^11*X[1]^4*X[2]*X[3]*X[4]^6 + 2*Q^11*X[1]^4*X[3]^5*X[4]^3 + 2*Q^11*X[1]^4*X[3]^3*X[4]^5 + Q^11*X[1]^3*X[2]^6*X[3]^3 + 2*Q^11*X[1]^3*X[2]^6*X[3]^2*X[4] + 2*Q^11*X[1]^3*X[2]^6*X[3]*X[4]^2 + Q^11*X[1]^3*X[2]^6*X[4]^3 + 2*Q^11*X[1]^3*X[2]^5*X[3]^4 + 11*Q^11*X[1]^3*X[2]^5*X[3]^2*X[4]^2 + 2*Q^11*X[1]^3*X[2]^5*X[4]^4 + 2*Q^11*X[1]^3*X[2]^4*X[3]^5 + 11*Q^11*X[1]^3*X[2]^4*X[3]^4*X[4] + 23*Q^11*X[1]^3*X[2]^4*X[3]^3*X[4]^2 + 23*Q^11*X[1]^3*X[2]^4*X[3]^2*X[4]^3 + 11*Q^11*X[1]^3*X[2]^4*X[3]*X[4]^4 + 2*Q^11*X[1]^3*X[2]^4*X[4]^5 + Q^11*X[1]^3*X[2]^3*X[3]^6 + 23*Q^11*X[1]^3*X[2]^3*X[3]^4*X[4]^2 + 23*Q^11*X[1]^3*X[2]^3*X[3]^2*X[4]^4 + Q^11*X[1]^3*X[2]^3*X[4]^6 + 2*Q^11*X[1]^3*X[2]^2*X[3]^6*X[4] + 11*Q^11*X[1]^3*X[2]^2*X[3]^5*X[4]^2 + 23*Q^11*X[1]^3*X[2]^2*X[3]^4*X[4]^3 + 23*Q^11*X[1]^3*X[2]^2*X[3]^3*X[4]^4 + 11*Q^11*X[1]^3*X[2]^2*X[3]^2*X[4]^5 + 2*Q^11*X[1]^3*X[2]^2*X[3]*X[4]^6 + 2*Q^11*X[1]^3*X[2]*X[3]^6*X[4]^2 + 11*Q^11*X[1]^3*X[2]*X[3]^4*X[4]^4 + 2*Q^11*X[1]^3*X[2]*X[3]^2*X[4]^6 + Q^11*X[1]^3*X[3]^6*X[4]^3 + 2*Q^11*X[1]^3*X[3]^5*X[4]^4 + 2*Q^11*X[1]^3*X[3]^4*X[4]^5 + Q^11*X[1]^3*X[3]^3*X[4]^6 + 2*Q^11*X[1]^2*X[2]^6*X[3]^3*X[4] + 2*Q^11*X[1]^2*X[2]^6*X[3]*X[4]^3 + Q^11*X[1]^2*X[2]^5*X[3]^5 + 5*Q^11*X[1]^2*X[2]^5*X[3]^4*X[4] + 11*Q^11*X[1]^2*X[2]^5*X[3]^3*X[4]^2 + 11*Q^11*X[1]^2*X[2]^5*X[3]^2*X[4]^3 + 5*Q^11*X[1]^2*X[2]^5*X[3]*X[4]^4 + Q^11*X[1]^2*X[2]^5*X[4]^5 + 5*Q^11*X[1]^2*X[2]^4*X[3]^5*X[4] + 23*Q^11*X[1]^2*X[2]^4*X[3]^3*X[4]^3 + 5*Q^11*X[1]^2*X[2]^4*X[3]*X[4]^5 + 2*Q^11*X[1]^2*X[2]^3*X[3]^6*X[4] + 11*Q^11*X[1]^2*X[2]^3*X[3]^5*X[4]^2 + 23*Q^11*X[1]^2*X[2]^3*X[3]^4*X[4]^3 + 23*Q^11*X[1]^2*X[2]^3*X[3]^3*X[4]^4 + 11*Q^11*X[1]^2*X[2]^3*X[3]^2*X[4]^5 + 2*Q^11*X[1]^2*X[2]^3*X[3]*X[4]^6 + 11*Q^11*X[1]^2*X[2]^2*X[3]^5*X[4]^3 + 11*Q^11*X[1]^2*X[2]^2*X[3]^3*X[4]^5 + 2*Q^11*X[1]^2*X[2]*X[3]^6*X[4]^3 + 5*Q^11*X[1]^2*X[2]*X[3]^5*X[4]^4 + 5*Q^11*X[1]^2*X[2]*X[3]^4*X[4]^5 + 2*Q^11*X[1]^2*X[2]*X[3]^3*X[4]^6 + Q^11*X[1]^2*X[3]^5*X[4]^5 + Q^11*X[1]*X[2]^6*X[3]^4*X[4] + 2*Q^11*X[1]*X[2]^6*X[3]^3*X[4]^2 + 2*Q^11*X[1]*X[2]^6*X[3]^2*X[4]^3 + Q^11*X[1]*X[2]^6*X[3]*X[4]^4 + 5*Q^11*X[1]*X[2]^5*X[3]^4*X[4]^2 + 5*Q^11*X[1]*X[2]^5*X[3]^2*X[4]^4 + Q^11*X[1]*X[2]^4*X[3]^6*X[4] + 5*Q^11*X[1]*X[2]^4*X[3]^5*X[4]^2 + 11*Q^11*X[1]*X[2]^4*X[3]^4*X[4]^3 + 11*Q^11*X[1]*X[2]^4*X[3]^3*X[4]^4 + 5*Q^11*X[1]*X[2]^4*X[3]^2*X[4]^5 + Q^11*X[1]*X[2]^4*X[3]*X[4]^6 + 2*Q^11*X[1]*X[2]^3*X[3]^6*X[4]^2 + 11*Q^11*X[1]*X[2]^3*X[3]^4*X[4]^4 + 2*Q^11*X[1]*X[2]^3*X[3]^2*X[4]^6 + 2*Q^11*X[1]*X[2]^2*X[3]^6*X[4]^3 + 5*Q^11*X[1]*X[2]^2*X[3]^5*X[4]^4 + 5*Q^11*X[1]*X[2]^2*X[3]^4*X[4]^5 + 2*Q^11*X[1]*X[2]^2*X[3]^3*X[4]^6 + Q^11*X[1]*X[2]*X[3]^6*X[4]^4 + Q^11*X[1]*X[2]*X[3]^4*X[4]^6 + Q^11*X[2]^6*X[3]^3*X[4]^3 + Q^11*X[2]^5*X[3]^5*X[4]^2 + 2*Q^11*X[2]^5*X[3]^4*X[4]^3 + 2*Q^11*X[2]^5*X[3]^3*X[4]^4 + Q^11*X[2]^5*X[3]^2*X[4]^5 + 2*Q^11*X[2]^4*X[3]^5*X[4]^3 + 2*Q^11*X[2]^4*X[3]^3*X[4]^5 + Q^11*X[2]^3*X[3]^6*X[4]^3 + 2*Q^11*X[2]^3*X[3]^5*X[4]^4 + 2*Q^11*X[2]^3*X[3]^4*X[4]^5 + Q^11*X[2]^3*X[3]^3*X[4]^6 + Q^11*X[2]^2*X[3]^5*X[4]^5 + Q^10*X[1]^6*X[2]^4*X[3]^2 + Q^10*X[1]^6*X[2]^4*X[4]^2 + Q^10*X[1]^6*X[2]^2*X[3]^4 + 4*Q^10*X[1]^6*X[2]^2*X[3]^2*X[4]^2 + Q^10*X[1]^6*X[2]^2*X[4]^4 + Q^10*X[1]^6*X[3]^4*X[4]^2 + Q^10*X[1]^6*X[3]^2*X[4]^4 + 2*Q^10*X[1]^5*X[2]^5*X[3]*X[4] + 8*Q^10*X[1]^5*X[2]^3*X[3]^3*X[4] + 8*Q^10*X[1]^5*X[2]^3*X[3]*X[4]^3 + 2*Q^10*X[1]^5*X[2]*X[3]^5*X[4] + 8*Q^10*X[1]^5*X[2]*X[3]^3*X[4]^3 + 2*Q^10*X[1]^5*X[2]*X[3]*X[4]^5 + Q^10*X[1]^4*X[2]^6*X[3]^2 + Q^10*X[1]^4*X[2]^6*X[4]^2 + 4*Q^10*X[1]^4*X[2]^4*X[3]^4 + 18*Q^10*X[1]^4*X[2]^4*X[3]^2*X[4]^2 + 4*Q^10*X[1]^4*X[2]^4*X[4]^4 + Q^10*X[1]^4*X[2]^2*X[3]^6 + 18*Q^10*X[1]^4*X[2]^2*X[3]^4*X[4]^2 + 18*Q^10*X[1]^4*X[2]^2*X[3]^2*X[4]^4 + Q^10*X[1]^4*X[2]^2*X[4]^6 + Q^10*X[1]^4*X[3]^6*X[4]^2 + 4*Q^10*X[1]^4*X[3]^4*X[4]^4 + Q^10*X[1]^4*X[3]^2*X[4]^6 + 8*Q^10*X[1]^3*X[2]^5*X[3]^3*X[4] + 8*Q^10*X[1]^3*X[2]^5*X[3]*X[4]^3 + 8*Q^10*X[1]^3*X[2]^3*X[3]^5*X[4] + 34*Q^10*X[1]^3*X[2]^3*X[3]^3*X[4]^3 + 8*Q^10*X[1]^3*X[2]^3*X[3]*X[4]^5 + 8*Q^10*X[1]^3*X[2]*X[3]^5*X[4]^3 + 8*Q^10*X[1]^3*X[2]*X[3]^3*X[4]^5 + Q^10*X[1]^2*X[2]^6*X[3]^4 + 4*Q^10*X[1]^2*X[2]^6*X[3]^2*X[4]^2 + Q^10*X[1]^2*X[2]^6*X[4]^4 + Q^10*X[1]^2*X[2]^4*X[3]^6 + 18*Q^10*X[1]^2*X[2]^4*X[3]^4*X[4]^2 + 18*Q^10*X[1]^2*X[2]^4*X[3]^2*X[4]^4 + Q^10*X[1]^2*X[2]^4*X[4]^6 + 4*Q^10*X[1]^2*X[2]^2*X[3]^6*X[4]^2 + 18*Q^10*X[1]^2*X[2]^2*X[3]^4*X[4]^4 + 4*Q^10*X[1]^2*X[2]^2*X[3]^2*X[4]^6 + Q^10*X[1]^2*X[3]^6*X[4]^4 + Q^10*X[1]^2*X[3]^4*X[4]^6 + 2*Q^10*X[1]*X[2]^5*X[3]^5*X[4] + 8*Q^10*X[1]*X[2]^5*X[3]^3*X[4]^3 + 2*Q^10*X[1]*X[2]^5*X[3]*X[4]^5 + 8*Q^10*X[1]*X[2]^3*X[3]^5*X[4]^3 + 8*Q^10*X[1]*X[2]^3*X[3]^3*X[4]^5 + 2*Q^10*X[1]*X[2]*X[3]^5*X[4]^5 + Q^10*X[2]^6*X[3]^4*X[4]^2 + Q^10*X[2]^6*X[3]^2*X[4]^4 + Q^10*X[2]^4*X[3]^6*X[4]^2 + 4*Q^10*X[2]^4*X[3]^4*X[4]^4 + Q^10*X[2]^4*X[3]^2*X[4]^6 + Q^10*X[2]^2*X[3]^6*X[4]^4 + Q^10*X[2]^2*X[3]^4*X[4]^6 + Q^9*X[1]^6*X[2]^4*X[3]*X[4] + Q^9*X[1]^6*X[2]^3*X[3]^3 + 2*Q^9*X[1]^6*X[2]^3*X[3]^2*X[4] + 2*Q^9*X[1]^6*X[2]^3*X[3]*X[4]^2 + Q^9*X[1]^6*X[2]^3*X[4]^3 + 2*Q^9*X[1]^6*X[2]^2*X[3]^3*X[4] + 2*Q^9*X[1]^6*X[2]^2*X[3]*X[4]^3 + Q^9*X[1]^6*X[2]*X[3]^4*X[4] + 2*Q^9*X[1]^6*X[2]*X[3]^3*X[4]^2 + 2*Q^9*X[1]^6*X[2]*X[3]^2*X[4]^3 + Q^9*X[1]^6*X[2]*X[3]*X[4]^4 + Q^9*X[1]^6*X[3]^3*X[4]^3 + Q^9*X[1]^5*X[2]^5*X[3]^2 + Q^9*X[1]^5*X[2]^5*X[4]^2 + 2*Q^9*X[1]^5*X[2]^4*X[3]^3 + 5*Q^9*X[1]^5*X[2]^4*X[3]^2*X[4] + 5*Q^9*X[1]^5*X[2]^4*X[3]*X[4]^2 + 2*Q^9*X[1]^5*X[2]^4*X[4]^3 + 2*Q^9*X[1]^5*X[2]^3*X[3]^4 + 11*Q^9*X[1]^5*X[2]^3*X[3]^2*X[4]^2 + 2*Q^9*X[1]^5*X[2]^3*X[4]^4 + Q^9*X[1]^5*X[2]^2*X[3]^5 + 5*Q^9*X[1]^5*X[2]^2*X[3]^4*X[4] + 11*Q^9*X[1]^5*X[2]^2*X[3]^3*X[4]^2 + 11*Q^9*X[1]^5*X[2]^2*X[3]^2*X[4]^3 + 5*Q^9*X[1]^5*X[2]^2*X[3]*X[4]^4 + Q^9*X[1]^5*X[2]^2*X[4]^5 + 5*Q^9*X[1]^5*X[2]*X[3]^4*X[4]^2 + 5*Q^9*X[1]^5*X[2]*X[3]^2*X[4]^4 + Q^9*X[1]^5*X[3]^5*X[4]^2 + 2*Q^9*X[1]^5*X[3]^4*X[4]^3 + 2*Q^9*X[1]^5*X[3]^3*X[4]^4 + Q^9*X[1]^5*X[3]^2*X[4]^5 + Q^9*X[1]^4*X[2]^6*X[3]*X[4] + 2*Q^9*X[1]^4*X[2]^5*X[3]^3 + 5*Q^9*X[1]^4*X[2]^5*X[3]^2*X[4] + 5*Q^9*X[1]^4*X[2]^5*X[3]*X[4]^2 + 2*Q^9*X[1]^4*X[2]^5*X[4]^3 + 11*Q^9*X[1]^4*X[2]^4*X[3]^3*X[4] + 11*Q^9*X[1]^4*X[2]^4*X[3]*X[4]^3 + 2*Q^9*X[1]^4*X[2]^3*X[3]^5 + 11*Q^9*X[1]^4*X[2]^3*X[3]^4*X[4] + 23*Q^9*X[1]^4*X[2]^3*X[3]^3*X[4]^2 + 23*Q^9*X[1]^4*X[2]^3*X[3]^2*X[4]^3 + 11*Q^9*X[1]^4*X[2]^3*X[3]*X[4]^4 + 2*Q^9*X[1]^4*X[2]^3*X[4]^5 + 5*Q^9*X[1]^4*X[2]^2*X[3]^5*X[4] + 23*Q^9*X[1]^4*X[2]^2*X[3]^3*X[4]^3 + 5*Q^9*X[1]^4*X[2]^2*X[3]*X[4]^5 + Q^9*X[1]^4*X[2]*X[3]^6*X[4] + 5*Q^9*X[1]^4*X[2]*X[3]^5*X[4]^2 + 11*Q^9*X[1]^4*X[2]*X[3]^4*X[4]^3 + 11*Q^9*X[1]^4*X[2]*X[3]^3*X[4]^4 + 5*Q^9*X[1]^4*X[2]*X[3]^2*X[4]^5 + Q^9*X[1]^4*X[2]*X[3]*X[4]^6 + 2*Q^9*X[1]^4*X[3]^5*X[4]^3 + 2*Q^9*X[1]^4*X[3]^3*X[4]^5 + Q^9*X[1]^3*X[2]^6*X[3]^3 + 2*Q^9*X[1]^3*X[2]^6*X[3]^2*X[4] + 2*Q^9*X[1]^3*X[2]^6*X[3]*X[4]^2 + Q^9*X[1]^3*X[2]^6*X[4]^3 + 2*Q^9*X[1]^3*X[2]^5*X[3]^4 + 11*Q^9*X[1]^3*X[2]^5*X[3]^2*X[4]^2 + 2*Q^9*X[1]^3*X[2]^5*X[4]^4 + 2*Q^9*X[1]^3*X[2]^4*X[3]^5 + 11*Q^9*X[1]^3*X[2]^4*X[3]^4*X[4] + 23*Q^9*X[1]^3*X[2]^4*X[3]^3*X[4]^2 + 23*Q^9*X[1]^3*X[2]^4*X[3]^2*X[4]^3 + 11*Q^9*X[1]^3*X[2]^4*X[3]*X[4]^4 + 2*Q^9*X[1]^3*X[2]^4*X[4]^5 + Q^9*X[1]^3*X[2]^3*X[3]^6 + 23*Q^9*X[1]^3*X[2]^3*X[3]^4*X[4]^2 + 23*Q^9*X[1]^3*X[2]^3*X[3]^2*X[4]^4 + Q^9*X[1]^3*X[2]^3*X[4]^6 + 2*Q^9*X[1]^3*X[2]^2*X[3]^6*X[4] + 11*Q^9*X[1]^3*X[2]^2*X[3]^5*X[4]^2 + 23*Q^9*X[1]^3*X[2]^2*X[3]^4*X[4]^3 + 23*Q^9*X[1]^3*X[2]^2*X[3]^3*X[4]^4 + 11*Q^9*X[1]^3*X[2]^2*X[3]^2*X[4]^5 + 2*Q^9*X[1]^3*X[2]^2*X[3]*X[4]^6 + 2*Q^9*X[1]^3*X[2]*X[3]^6*X[4]^2 + 11*Q^9*X[1]^3*X[2]*X[3]^4*X[4]^4 + 2*Q^9*X[1]^3*X[2]*X[3]^2*X[4]^6 + Q^9*X[1]^3*X[3]^6*X[4]^3 + 2*Q^9*X[1]^3*X[3]^5*X[4]^4 + 2*Q^9*X[1]^3*X[3]^4*X[4]^5 + Q^9*X[1]^3*X[3]^3*X[4]^6 + 2*Q^9*X[1]^2*X[2]^6*X[3]^3*X[4] + 2*Q^9*X[1]^2*X[2]^6*X[3]*X[4]^3 + Q^9*X[1]^2*X[2]^5*X[3]^5 + 5*Q^9*X[1]^2*X[2]^5*X[3]^4*X[4] + 11*Q^9*X[1]^2*X[2]^5*X[3]^3*X[4]^2 + 11*Q^9*X[1]^2*X[2]^5*X[3]^2*X[4]^3 + 5*Q^9*X[1]^2*X[2]^5*X[3]*X[4]^4 + Q^9*X[1]^2*X[2]^5*X[4]^5 + 5*Q^9*X[1]^2*X[2]^4*X[3]^5*X[4] + 23*Q^9*X[1]^2*X[2]^4*X[3]^3*X[4]^3 + 5*Q^9*X[1]^2*X[2]^4*X[3]*X[4]^5 + 2*Q^9*X[1]^2*X[2]^3*X[3]^6*X[4] + 11*Q^9*X[1]^2*X[2]^3*X[3]^5*X[4]^2 + 23*Q^9*X[1]^2*X[2]^3*X[3]^4*X[4]^3 + 23*Q^9*X[1]^2*X[2]^3*X[3]^3*X[4]^4 + 11*Q^9*X[1]^2*X[2]^3*X[3]^2*X[4]^5 + 2*Q^9*X[1]^2*X[2]^3*X[3]*X[4]^6 + 11*Q^9*X[1]^2*X[2]^2*X[3]^5*X[4]^3 + 11*Q^9*X[1]^2*X[2]^2*X[3]^3*X[4]^5 + 2*Q^9*X[1]^2*X[2]*X[3]^6*X[4]^3 + 5*Q^9*X[1]^2*X[2]*X[3]^5*X[4]^4 + 5*Q^9*X[1]^2*X[2]*X[3]^4*X[4]^5 + 2*Q^9*X[1]^2*X[2]*X[3]^3*X[4]^6 + Q^9*X[1]^2*X[3]^5*X[4]^5 + Q^9*X[1]*X[2]^6*X[3]^4*X[4] + 2*Q^9*X[1]*X[2]^6*X[3]^3*X[4]^2 + 2*Q^9*X[1]*X[2]^6*X[3]^2*X[4]^3 + Q^9*X[1]*X[2]^6*X[3]*X[4]^4 + 5*Q^9*X[1]*X[2]^5*X[3]^4*X[4]^2 + 5*Q^9*X[1]*X[2]^5*X[3]^2*X[4]^4 + Q^9*X[1]*X[2]^4*X[3]^6*X[4] + 5*Q^9*X[1]*X[2]^4*X[3]^5*X[4]^2 + 11*Q^9*X[1]*X[2]^4*X[3]^4*X[4]^3 + 11*Q^9*X[1]*X[2]^4*X[3]^3*X[4]^4 + 5*Q^9*X[1]*X[2]^4*X[3]^2*X[4]^5 + Q^9*X[1]*X[2]^4*X[3]*X[4]^6 + 2*Q^9*X[1]*X[2]^3*X[3]^6*X[4]^2 + 11*Q^9*X[1]*X[2]^3*X[3]^4*X[4]^4 + 2*Q^9*X[1]*X[2]^3*X[3]^2*X[4]^6 + 2*Q^9*X[1]*X[2]^2*X[3]^6*X[4]^3 + 5*Q^9*X[1]*X[2]^2*X[3]^5*X[4]^4 + 5*Q^9*X[1]*X[2]^2*X[3]^4*X[4]^5 + 2*Q^9*X[1]*X[2]^2*X[3]^3*X[4]^6 + Q^9*X[1]*X[2]*X[3]^6*X[4]^4 + Q^9*X[1]*X[2]*X[3]^4*X[4]^6 + Q^9*X[2]^6*X[3]^3*X[4]^3 + Q^9*X[2]^5*X[3]^5*X[4]^2 + 2*Q^9*X[2]^5*X[3]^4*X[4]^3 + 2*Q^9*X[2]^5*X[3]^3*X[4]^4 + Q^9*X[2]^5*X[3]^2*X[4]^5 + 2*Q^9*X[2]^4*X[3]^5*X[4]^3 + 2*Q^9*X[2]^4*X[3]^3*X[4]^5 + Q^9*X[2]^3*X[3]^6*X[4]^3 + 2*Q^9*X[2]^3*X[3]^5*X[4]^4 + 2*Q^9*X[2]^3*X[3]^4*X[4]^5 + Q^9*X[2]^3*X[3]^3*X[4]^6 + Q^9*X[2]^2*X[3]^5*X[4]^5 + 2*Q^8*X[1]^6*X[2]^2*X[3]^2*X[4]^2 + Q^8*X[1]^5*X[2]^5*X[3]*X[4] + 6*Q^8*X[1]^5*X[2]^3*X[3]^3*X[4] + 6*Q^8*X[1]^5*X[2]^3*X[3]*X[4]^3 + Q^8*X[1]^5*X[2]*X[3]^5*X[4] + 6*Q^8*X[1]^5*X[2]*X[3]^3*X[4]^3 + Q^8*X[1]^5*X[2]*X[3]*X[4]^5 + 2*Q^8*X[1]^4*X[2]^4*X[3]^4 + 13*Q^8*X[1]^4*X[2]^4*X[3]^2*X[4]^2 + 2*Q^8*X[1]^4*X[2]^4*X[4]^4 + 13*Q^8*X[1]^4*X[2]^2*X[3]^4*X[4]^2 + 13*Q^8*X[1]^4*X[2]^2*X[3]^2*X[4]^4 + 2*Q^8*X[1]^4*X[3]^4*X[4]^4 + 6*Q^8*X[1]^3*X[2]^5*X[3]^3*X[4] + 6*Q^8*X[1]^3*X[2]^5*X[3]*X[4]^3 + 6*Q^8*X[1]^3*X[2]^3*X[3]^5*X[4] + 29*Q^8*X[1]^3*X[2]^3*X[3]^3*X[4]^3 + 6*Q^8*X[1]^3*X[2]^3*X[3]*X[4]^5 + 6*Q^8*X[1]^3*X[2]*X[3]^5*X[4]^3 + 6*Q^8*X[1]^3*X[2]*X[3]^3*X[4]^5 + 2*Q^8*X[1]^2*X[2]^6*X[3]^2*X[4]^2 + 13*Q^8*X[1]^2*X[2]^4*X[3]^4*X[4]^2 + 13*Q^8*X[1]^2*X[2]^4*X[3]^2*X[4]^4 + 2*Q^8*X[1]^2*X[2]^2*X[3]^6*X[4]^2 + 13*Q^8*X[1]^2*X[2]^2*X[3]^4*X[4]^4 + 2*Q^8*X[1]^2*X[2]^2*X[3]^2*X[4]^6 + Q^8*X[1]*X[2]^5*X[3]^5*X[4] + 6*Q^8*X[1]*X[2]^5*X[3]^3*X[4]^3 + Q^8*X[1]*X[2]^5*X[3]*X[4]^5 + 6*Q^8*X[1]*X[2]^3*X[3]^5*X[4]^3 + 6*Q^8*X[1]*X[2]^3*X[3]^3*X[4]^5 + Q^8*X[1]*X[2]*X[3]^5*X[4]^5 + 2*Q^8*X[2]^4*X[3]^4*X[4]^4 + Q^7*X[1]^6*X[2]^3*X[3]^2*X[4] + Q^7*X[1]^6*X[2]^3*X[3]*X[4]^2 + Q^7*X[1]^6*X[2]^2*X[3]^3*X[4] + Q^7*X[1]^6*X[2]^2*X[3]*X[4]^3 + Q^7*X[1]^6*X[2]*X[3]^3*X[4]^2 + Q^7*X[1]^6*X[2]*X[3]^2*X[4]^3 + Q^7*X[1]^5*X[2]^4*X[3]^3 + 3*Q^7*X[1]^5*X[2]^4*X[3]^2*X[4] + 3*Q^7*X[1]^5*X[2]^4*X[3]*X[4]^2 + Q^7*X[1]^5*X[2]^4*X[4]^3 + Q^7*X[1]^5*X[2]^3*X[3]^4 + 7*Q^7*X[1]^5*X[2]^3*X[3]^2*X[4]^2 + Q^7*X[1]^5*X[2]^3*X[4]^4 + 3*Q^7*X[1]^5*X[2]^2*X[3]^4*X[4] + 7*Q^7*X[1]^5*X[2]^2*X[3]^3*X[4]^2 + 7*Q^7*X[1]^5*X[2]^2*X[3]^2*X[4]^3 + 3*Q^7*X[1]^5*X[2]^2*X[3]*X[4]^4 + 3*Q^7*X[1]^5*X[2]*X[3]^4*X[4]^2 + 3*Q^7*X[1]^5*X[2]*X[3]^2*X[4]^4 + Q^7*X[1]^5*X[3]^4*X[4]^3 + Q^7*X[1]^5*X[3]^3*X[4]^4 + Q^7*X[1]^4*X[2]^5*X[3]^3 + 3*Q^7*X[1]^4*X[2]^5*X[3]^2*X[4] + 3*Q^7*X[1]^4*X[2]^5*X[3]*X[4]^2 + Q^7*X[1]^4*X[2]^5*X[4]^3 + 7*Q^7*X[1]^4*X[2]^4*X[3]^3*X[4] + 7*Q^7*X[1]^4*X[2]^4*X[3]*X[4]^3 + Q^7*X[1]^4*X[2]^3*X[3]^5 + 7*Q^7*X[1]^4*X[2]^3*X[3]^4*X[4] + 16*Q^7*X[1]^4*X[2]^3*X[3]^3*X[4]^2 + 16*Q^7*X[1]^4*X[2]^3*X[3]^2*X[4]^3 + 7*Q^7*X[1]^4*X[2]^3*X[3]*X[4]^4 + Q^7*X[1]^4*X[2]^3*X[4]^5 + 3*Q^7*X[1]^4*X[2]^2*X[3]^5*X[4] + 16*Q^7*X[1]^4*X[2]^2*X[3]^3*X[4]^3 + 3*Q^7*X[1]^4*X[2]^2*X[3]*X[4]^5 + 3*Q^7*X[1]^4*X[2]*X[3]^5*X[4]^2 + 7*Q^7*X[1]^4*X[2]*X[3]^4*X[4]^3 + 7*Q^7*X[1]^4*X[2]*X[3]^3*X[4]^4 + 3*Q^7*X[1]^4*X[2]*X[3]^2*X[4]^5 + Q^7*X[1]^4*X[3]^5*X[4]^3 + Q^7*X[1]^4*X[3]^3*X[4]^5 + Q^7*X[1]^3*X[2]^6*X[3]^2*X[4] + Q^7*X[1]^3*X[2]^6*X[3]*X[4]^2 + Q^7*X[1]^3*X[2]^5*X[3]^4 + 7*Q^7*X[1]^3*X[2]^5*X[3]^2*X[4]^2 + Q^7*X[1]^3*X[2]^5*X[4]^4 + Q^7*X[1]^3*X[2]^4*X[3]^5 + 7*Q^7*X[1]^3*X[2]^4*X[3]^4*X[4] + 16*Q^7*X[1]^3*X[2]^4*X[3]^3*X[4]^2 + 16*Q^7*X[1]^3*X[2]^4*X[3]^2*X[4]^3 + 7*Q^7*X[1]^3*X[2]^4*X[3]*X[4]^4 + Q^7*X[1]^3*X[2]^4*X[4]^5 + 16*Q^7*X[1]^3*X[2]^3*X[3]^4*X[4]^2 + 16*Q^7*X[1]^3*X[2]^3*X[3]^2*X[4]^4 + Q^7*X[1]^3*X[2]^2*X[3]^6*X[4] + 7*Q^7*X[1]^3*X[2]^2*X[3]^5*X[4]^2 + 16*Q^7*X[1]^3*X[2]^2*X[3]^4*X[4]^3 + 16*Q^7*X[1]^3*X[2]^2*X[3]^3*X[4]^4 + 7*Q^7*X[1]^3*X[2]^2*X[3]^2*X[4]^5 + Q^7*X[1]^3*X[2]^2*X[3]*X[4]^6 + Q^7*X[1]^3*X[2]*X[3]^6*X[4]^2 + 7*Q^7*X[1]^3*X[2]*X[3]^4*X[4]^4 + Q^7*X[1]^3*X[2]*X[3]^2*X[4]^6 + Q^7*X[1]^3*X[3]^5*X[4]^4 + Q^7*X[1]^3*X[3]^4*X[4]^5 + Q^7*X[1]^2*X[2]^6*X[3]^3*X[4] + Q^7*X[1]^2*X[2]^6*X[3]*X[4]^3 + 3*Q^7*X[1]^2*X[2]^5*X[3]^4*X[4] + 7*Q^7*X[1]^2*X[2]^5*X[3]^3*X[4]^2 + 7*Q^7*X[1]^2*X[2]^5*X[3]^2*X[4]^3 + 3*Q^7*X[1]^2*X[2]^5*X[3]*X[4]^4 + 3*Q^7*X[1]^2*X[2]^4*X[3]^5*X[4] + 16*Q^7*X[1]^2*X[2]^4*X[3]^3*X[4]^3 + 3*Q^7*X[1]^2*X[2]^4*X[3]*X[4]^5 + Q^7*X[1]^2*X[2]^3*X[3]^6*X[4] + 7*Q^7*X[1]^2*X[2]^3*X[3]^5*X[4]^2 + 16*Q^7*X[1]^2*X[2]^3*X[3]^4*X[4]^3 + 16*Q^7*X[1]^2*X[2]^3*X[3]^3*X[4]^4 + 7*Q^7*X[1]^2*X[2]^3*X[3]^2*X[4]^5 + Q^7*X[1]^2*X[2]^3*X[3]*X[4]^6 + 7*Q^7*X[1]^2*X[2]^2*X[3]^5*X[4]^3 + 7*Q^7*X[1]^2*X[2]^2*X[3]^3*X[4]^5 + Q^7*X[1]^2*X[2]*X[3]^6*X[4]^3 + 3*Q^7*X[1]^2*X[2]*X[3]^5*X[4]^4 + 3*Q^7*X[1]^2*X[2]*X[3]^4*X[4]^5 + Q^7*X[1]^2*X[2]*X[3]^3*X[4]^6 + Q^7*X[1]*X[2]^6*X[3]^3*X[4]^2 + Q^7*X[1]*X[2]^6*X[3]^2*X[4]^3 + 3*Q^7*X[1]*X[2]^5*X[3]^4*X[4]^2 + 3*Q^7*X[1]*X[2]^5*X[3]^2*X[4]^4 + 3*Q^7*X[1]*X[2]^4*X[3]^5*X[4]^2 + 7*Q^7*X[1]*X[2]^4*X[3]^4*X[4]^3 + 7*Q^7*X[1]*X[2]^4*X[3]^3*X[4]^4 + 3*Q^7*X[1]*X[2]^4*X[3]^2*X[4]^5 + Q^7*X[1]*X[2]^3*X[3]^6*X[4]^2 + 7*Q^7*X[1]*X[2]^3*X[3]^4*X[4]^4 + Q^7*X[1]*X[2]^3*X[3]^2*X[4]^6 + Q^7*X[1]*X[2]^2*X[3]^6*X[4]^3 + 3*Q^7*X[1]*X[2]^2*X[3]^5*X[4]^4 + 3*Q^7*X[1]*X[2]^2*X[3]^4*X[4]^5 + Q^7*X[1]*X[2]^2*X[3]^3*X[4]^6 + Q^7*X[2]^5*X[3]^4*X[4]^3 + Q^7*X[2]^5*X[3]^3*X[4]^4 + Q^7*X[2]^4*X[3]^5*X[4]^3 + Q^7*X[2]^4*X[3]^3*X[4]^5 + Q^7*X[2]^3*X[3]^5*X[4]^4 + Q^7*X[2]^3*X[3]^4*X[4]^5 + Q^6*X[1]^6*X[2]^2*X[3]^2*X[4]^2 + 3*Q^6*X[1]^5*X[2]^3*X[3]^3*X[4] + 3*Q^6*X[1]^5*X[2]^3*X[3]*X[4]^3 + 3*Q^6*X[1]^5*X[2]*X[3]^3*X[4]^3 + Q^6*X[1]^4*X[2]^4*X[3]^4 + 8*Q^6*X[1]^4*X[2]^4*X[3]^2*X[4]^2 + Q^6*X[1]^4*X[2]^4*X[4]^4 + 8*Q^6*X[1]^4*X[2]^2*X[3]^4*X[4]^2 + 8*Q^6*X[1]^4*X[2]^2*X[3]^2*X[4]^4 + Q^6*X[1]^4*X[3]^4*X[4]^4 + 3*Q^6*X[1]^3*X[2]^5*X[3]^3*X[4] + 3*Q^6*X[1]^3*X[2]^5*X[3]*X[4]^3 + 3*Q^6*X[1]^3*X[2]^3*X[3]^5*X[4] + 18*Q^6*X[1]^3*X[2]^3*X[3]^3*X[4]^3 + 3*Q^6*X[1]^3*X[2]^3*X[3]*X[4]^5 + 3*Q^6*X[1]^3*X[2]*X[3]^5*X[4]^3 + 3*Q^6*X[1]^3*X[2]*X[3]^3*X[4]^5 + Q^6*X[1]^2*X[2]^6*X[3]^2*X[4]^2 + 8*Q^6*X[1]^2*X[2]^4*X[3]^4*X[4]^2 + 8*Q^6*X[1]^2*X[2]^4*X[3]^2*X[4]^4 + Q^6*X[1]^2*X[2]^2*X[3]^6*X[4]^2 + 8*Q^6*X[1]^2*X[2]^2*X[3]^4*X[4]^4 + Q^6*X[1]^2*X[2]^2*X[3]^2*X[4]^6 + 3*Q^6*X[1]*X[2]^5*X[3]^3*X[4]^3 + 3*Q^6*X[1]*X[2]^3*X[3]^5*X[4]^3 + 3*Q^6*X[1]*X[2]^3*X[3]^3*X[4]^5 + Q^6*X[2]^4*X[3]^4*X[4]^4 + Q^5*X[1]^5*X[2]^4*X[3]^2*X[4] + Q^5*X[1]^5*X[2]^4*X[3]*X[4]^2 + 3*Q^5*X[1]^5*X[2]^3*X[3]^2*X[4]^2 + Q^5*X[1]^5*X[2]^2*X[3]^4*X[4] + 3*Q^5*X[1]^5*X[2]^2*X[3]^3*X[4]^2 + 3*Q^5*X[1]^5*X[2]^2*X[3]^2*X[4]^3 + Q^5*X[1]^5*X[2]^2*X[3]*X[4]^4 + Q^5*X[1]^5*X[2]*X[3]^4*X[4]^2 + Q^5*X[1]^5*X[2]*X[3]^2*X[4]^4 + Q^5*X[1]^4*X[2]^5*X[3]^2*X[4] + Q^5*X[1]^4*X[2]^5*X[3]*X[4]^2 + 3*Q^5*X[1]^4*X[2]^4*X[3]^3*X[4] + 3*Q^5*X[1]^4*X[2]^4*X[3]*X[4]^3 + 3*Q^5*X[1]^4*X[2]^3*X[3]^4*X[4] + 8*Q^5*X[1]^4*X[2]^3*X[3]^3*X[4]^2 + 8*Q^5*X[1]^4*X[2]^3*X[3]^2*X[4]^3 + 3*Q^5*X[1]^4*X[2]^3*X[3]*X[4]^4 + Q^5*X[1]^4*X[2]^2*X[3]^5*X[4] + 8*Q^5*X[1]^4*X[2]^2*X[3]^3*X[4]^3 + Q^5*X[1]^4*X[2]^2*X[3]*X[4]^5 + Q^5*X[1]^4*X[2]*X[3]^5*X[4]^2 + 3*Q^5*X[1]^4*X[2]*X[3]^4*X[4]^3 + 3*Q^5*X[1]^4*X[2]*X[3]^3*X[4]^4 + Q^5*X[1]^4*X[2]*X[3]^2*X[4]^5 + 3*Q^5*X[1]^3*X[2]^5*X[3]^2*X[4]^2 + 3*Q^5*X[1]^3*X[2]^4*X[3]^4*X[4] + 8*Q^5*X[1]^3*X[2]^4*X[3]^3*X[4]^2 + 8*Q^5*X[1]^3*X[2]^4*X[3]^2*X[4]^3 + 3*Q^5*X[1]^3*X[2]^4*X[3]*X[4]^4 + 8*Q^5*X[1]^3*X[2]^3*X[3]^4*X[4]^2 + 8*Q^5*X[1]^3*X[2]^3*X[3]^2*X[4]^4 + 3*Q^5*X[1]^3*X[2]^2*X[3]^5*X[4]^2 + 8*Q^5*X[1]^3*X[2]^2*X[3]^4*X[4]^3 + 8*Q^5*X[1]^3*X[2]^2*X[3]^3*X[4]^4 + 3*Q^5*X[1]^3*X[2]^2*X[3]^2*X[4]^5 + 3*Q^5*X[1]^3*X[2]*X[3]^4*X[4]^4 + Q^5*X[1]^2*X[2]^5*X[3]^4*X[4] + 3*Q^5*X[1]^2*X[2]^5*X[3]^3*X[4]^2 + 3*Q^5*X[1]^2*X[2]^5*X[3]^2*X[4]^3 + Q^5*X[1]^2*X[2]^5*X[3]*X[4]^4 + Q^5*X[1]^2*X[2]^4*X[3]^5*X[4] + 8*Q^5*X[1]^2*X[2]^4*X[3]^3*X[4]^3 + Q^5*X[1]^2*X[2]^4*X[3]*X[4]^5 + 3*Q^5*X[1]^2*X[2]^3*X[3]^5*X[4]^2 + 8*Q^5*X[1]^2*X[2]^3*X[3]^4*X[4]^3 + 8*Q^5*X[1]^2*X[2]^3*X[3]^3*X[4]^4 + 3*Q^5*X[1]^2*X[2]^3*X[3]^2*X[4]^5 + 3*Q^5*X[1]^2*X[2]^2*X[3]^5*X[4]^3 + 3*Q^5*X[1]^2*X[2]^2*X[3]^3*X[4]^5 + Q^5*X[1]^2*X[2]*X[3]^5*X[4]^4 + Q^5*X[1]^2*X[2]*X[3]^4*X[4]^5 + Q^5*X[1]*X[2]^5*X[3]^4*X[4]^2 + Q^5*X[1]*X[2]^5*X[3]^2*X[4]^4 + Q^5*X[1]*X[2]^4*X[3]^5*X[4]^2 + 3*Q^5*X[1]*X[2]^4*X[3]^4*X[4]^3 + 3*Q^5*X[1]*X[2]^4*X[3]^3*X[4]^4 + Q^5*X[1]*X[2]^4*X[3]^2*X[4]^5 + 3*Q^5*X[1]*X[2]^3*X[3]^4*X[4]^4 + Q^5*X[1]*X[2]^2*X[3]^5*X[4]^4 + Q^5*X[1]*X[2]^2*X[3]^4*X[4]^5 + Q^4*X[1]^5*X[2]^3*X[3]^3*X[4] + Q^4*X[1]^5*X[2]^3*X[3]*X[4]^3 + Q^4*X[1]^5*X[2]*X[3]^3*X[4]^3 + 3*Q^4*X[1]^4*X[2]^4*X[3]^2*X[4]^2 + 3*Q^4*X[1]^4*X[2]^2*X[3]^4*X[4]^2 + 3*Q^4*X[1]^4*X[2]^2*X[3]^2*X[4]^4 + Q^4*X[1]^3*X[2]^5*X[3]^3*X[4] + Q^4*X[1]^3*X[2]^5*X[3]*X[4]^3 + Q^4*X[1]^3*X[2]^3*X[3]^5*X[4] + 8*Q^4*X[1]^3*X[2]^3*X[3]^3*X[4]^3 + Q^4*X[1]^3*X[2]^3*X[3]*X[4]^5 + Q^4*X[1]^3*X[2]*X[3]^5*X[4]^3 + Q^4*X[1]^3*X[2]*X[3]^3*X[4]^5 + 3*Q^4*X[1]^2*X[2]^4*X[3]^4*X[4]^2 + 3*Q^4*X[1]^2*X[2]^4*X[3]^2*X[4]^4 + 3*Q^4*X[1]^2*X[2]^2*X[3]^4*X[4]^4 + Q^4*X[1]*X[2]^5*X[3]^3*X[4]^3 + Q^4*X[1]*X[2]^3*X[3]^5*X[4]^3 + Q^4*X[1]*X[2]^3*X[3]^3*X[4]^5 + Q^3*X[1]^5*X[2]^3*X[3]^2*X[4]^2 + Q^3*X[1]^5*X[2]^2*X[3]^3*X[4]^2 + Q^3*X[1]^5*X[2]^2*X[3]^2*X[4]^3 + Q^3*X[1]^4*X[2]^4*X[3]^3*X[4] + Q^3*X[1]^4*X[2]^4*X[3]*X[4]^3 + Q^3*X[1]^4*X[2]^3*X[3]^4*X[4] + 3*Q^3*X[1]^4*X[2]^3*X[3]^3*X[4]^2 + 3*Q^3*X[1]^4*X[2]^3*X[3]^2*X[4]^3 + Q^3*X[1]^4*X[2]^3*X[3]*X[4]^4 + 3*Q^3*X[1]^4*X[2]^2*X[3]^3*X[4]^3 + Q^3*X[1]^4*X[2]*X[3]^4*X[4]^3 + Q^3*X[1]^4*X[2]*X[3]^3*X[4]^4 + Q^3*X[1]^3*X[2]^5*X[3]^2*X[4]^2 + Q^3*X[1]^3*X[2]^4*X[3]^4*X[4] + 3*Q^3*X[1]^3*X[2]^4*X[3]^3*X[4]^2 + 3*Q^3*X[1]^3*X[2]^4*X[3]^2*X[4]^3 + Q^3*X[1]^3*X[2]^4*X[3]*X[4]^4 + 3*Q^3*X[1]^3*X[2]^3*X[3]^4*X[4]^2 + 3*Q^3*X[1]^3*X[2]^3*X[3]^2*X[4]^4 + Q^3*X[1]^3*X[2]^2*X[3]^5*X[4]^2 + 3*Q^3*X[1]^3*X[2]^2*X[3]^4*X[4]^3 + 3*Q^3*X[1]^3*X[2]^2*X[3]^3*X[4]^4 + Q^3*X[1]^3*X[2]^2*X[3]^2*X[4]^5 + Q^3*X[1]^3*X[2]*X[3]^4*X[4]^4 + Q^3*X[1]^2*X[2]^5*X[3]^3*X[4]^2 + Q^3*X[1]^2*X[2]^5*X[3]^2*X[4]^3 + 3*Q^3*X[1]^2*X[2]^4*X[3]^3*X[4]^3 + Q^3*X[1]^2*X[2]^3*X[3]^5*X[4]^2 + 3*Q^3*X[1]^2*X[2]^3*X[3]^4*X[4]^3 + 3*Q^3*X[1]^2*X[2]^3*X[3]^3*X[4]^4 + Q^3*X[1]^2*X[2]^3*X[3]^2*X[4]^5 + Q^3*X[1]^2*X[2]^2*X[3]^5*X[4]^3 + Q^3*X[1]^2*X[2]^2*X[3]^3*X[4]^5 + Q^3*X[1]*X[2]^4*X[3]^4*X[4]^3 + Q^3*X[1]*X[2]^4*X[3]^3*X[4]^4 + Q^3*X[1]*X[2]^3*X[3]^4*X[4]^4 + Q^2*X[1]^4*X[2]^4*X[3]^2*X[4]^2 + Q^2*X[1]^4*X[2]^2*X[3]^4*X[4]^2 + Q^2*X[1]^4*X[2]^2*X[3]^2*X[4]^4 + 3*Q^2*X[1]^3*X[2]^3*X[3]^3*X[4]^3 + Q^2*X[1]^2*X[2]^4*X[3]^4*X[4]^2 + Q^2*X[1]^2*X[2]^4*X[3]^2*X[4]^4 + Q^2*X[1]^2*X[2]^2*X[3]^4*X[4]^4 + Q*X[1]^4*X[2]^3*X[3]^3*X[4]^2 + Q*X[1]^4*X[2]^3*X[3]^2*X[4]^3 + Q*X[1]^4*X[2]^2*X[3]^3*X[4]^3 + Q*X[1]^3*X[2]^4*X[3]^3*X[4]^2 + Q*X[1]^3*X[2]^4*X[3]^2*X[4]^3 + Q*X[1]^3*X[2]^3*X[3]^4*X[4]^2 + Q*X[1]^3*X[2]^3*X[3]^2*X[4]^4 + Q*X[1]^3*X[2]^2*X[3]^4*X[4]^3 + Q*X[1]^3*X[2]^2*X[3]^3*X[4]^4 + Q*X[1]^2*X[2]^4*X[3]^3*X[4]^3 + Q*X[1]^2*X[2]^3*X[3]^4*X[4]^3 + Q*X[1]^2*X[2]^3*X[3]^3*X[4]^4 + X[1]^3*X[2]^3*X[3]^3*X[4]^3   ):


Xp := X[1]*X[2]:  Xpp := X[3]*X[4]:    O34me22 := m -> local i; mul(X[3] + Q^(m + 1 - 2*i)*X[4], i = 1 .. m):   ###   Ome2(2, m)=mul(X[1] + Q^(m + 1 - 2*i)*X[2], i = 1 .. m):
OOme4[2,1]:= X[1]*X[2]*Ome2(2, 1)*O34me22(3) + O34me22(2)*(X[1]*X[2] + X[3]*X[4])*Ome2(2, 2) + X[3]*X[4]*Ome2(2, 3)*O34me22(1) + Ome2(2, 1)*O34me22(1)*(-Q^2*Xpp + Xp)*(Xp - Xpp/Q^2)  : 
OOme4[2,2]:=   ((Xp^2 + Xpp^2)^2 + QQ(2)*Xp*(Xp^2 + Xpp^2)*(X[3]^2 + X[4]^2) + (Q^2*X[4]^2 + X[3]^2)*(X[3]^2 + X[4]^2/Q^2)*Xp^2)*O34me22(2)*Ome2(2, 2) + QQ(2)*(Xpp^2 + (X[3]^2 + X[4]^2)*Xp + Xp^2)*(X[1]*X[2] + X[3]*X[4])*O34me22(3)*Ome2(2, 3) + (X[3]^2*X[4]^2*(X[3]^2 + X[4]^2) + QQ(4)*X[3]^2*X[4]^2*Xp + (X[3]^2 + X[4]^2)*Xp^2 + QQ(4)*X[3]^3*X[4]^3 + QQ(2)^2*(X[3]^2 + X[4]^2)*X[3]*X[4]*Xp + QQ(4)*X[3]*X[4]*Xp^2)*O34me22(2)*Ome2(2, 4) + QQ(2)*X[3]*X[4]*(X[1]*X[2] + X[3]*X[4])*O34me22(3)*Ome2(2, 5) + O34me22(2)*X[3]^2*X[4]^2*Ome2(2, 6):


Ome5[2,1]:=  1/Q^5* (Q^10*X[1]^2*X[2]^2*X[3]^2*X[4]^2*X[5]^2 + Q^9*X[1]^3*X[2]^2*X[3]^2*X[4]^2*X[5] + Q^9*X[1]^3*X[2]^2*X[3]^2*X[4]*X[5]^2 + Q^9*X[1]^3*X[2]^2*X[3]*X[4]^2*X[5]^2 + Q^9*X[1]^3*X[2]*X[3]^2*X[4]^2*X[5]^2 + Q^9*X[1]^2*X[2]^3*X[3]^2*X[4]^2*X[5] + Q^9*X[1]^2*X[2]^3*X[3]^2*X[4]*X[5]^2 + Q^9*X[1]^2*X[2]^3*X[3]*X[4]^2*X[5]^2 + Q^9*X[1]^2*X[2]^2*X[3]^3*X[4]^2*X[5] + Q^9*X[1]^2*X[2]^2*X[3]^3*X[4]*X[5]^2 + Q^9*X[1]^2*X[2]^2*X[3]^2*X[4]^3*X[5] + Q^9*X[1]^2*X[2]^2*X[3]^2*X[4]*X[5]^3 + Q^9*X[1]^2*X[2]^2*X[3]*X[4]^3*X[5]^2 + Q^9*X[1]^2*X[2]^2*X[3]*X[4]^2*X[5]^3 + Q^9*X[1]^2*X[2]*X[3]^3*X[4]^2*X[5]^2 + Q^9*X[1]^2*X[2]*X[3]^2*X[4]^3*X[5]^2 + Q^9*X[1]^2*X[2]*X[3]^2*X[4]^2*X[5]^3 + Q^9*X[1]*X[2]^3*X[3]^2*X[4]^2*X[5]^2 + Q^9*X[1]*X[2]^2*X[3]^3*X[4]^2*X[5]^2 + Q^9*X[1]*X[2]^2*X[3]^2*X[4]^3*X[5]^2 + Q^9*X[1]*X[2]^2*X[3]^2*X[4]^2*X[5]^3 + Q^8*X[1]^3*X[2]^3*X[3]^2*X[4]*X[5] + Q^8*X[1]^3*X[2]^3*X[3]*X[4]^2*X[5] + Q^8*X[1]^3*X[2]^3*X[3]*X[4]*X[5]^2 + Q^8*X[1]^3*X[2]^2*X[3]^3*X[4]*X[5] + Q^8*X[1]^3*X[2]^2*X[3]*X[4]^3*X[5] + Q^8*X[1]^3*X[2]^2*X[3]*X[4]*X[5]^3 + Q^8*X[1]^3*X[2]*X[3]^3*X[4]^2*X[5] + Q^8*X[1]^3*X[2]*X[3]^3*X[4]*X[5]^2 + Q^8*X[1]^3*X[2]*X[3]^2*X[4]^3*X[5] + Q^8*X[1]^3*X[2]*X[3]^2*X[4]*X[5]^3 + Q^8*X[1]^3*X[2]*X[3]*X[4]^3*X[5]^2 + Q^8*X[1]^3*X[2]*X[3]*X[4]^2*X[5]^3 + Q^8*X[1]^2*X[2]^3*X[3]^3*X[4]*X[5] + Q^8*X[1]^2*X[2]^3*X[3]*X[4]^3*X[5] + Q^8*X[1]^2*X[2]^3*X[3]*X[4]*X[5]^3 + 3*Q^8*X[1]^2*X[2]^2*X[3]^2*X[4]^2*X[5]^2 + Q^8*X[1]^2*X[2]*X[3]^3*X[4]^3*X[5] + Q^8*X[1]^2*X[2]*X[3]^3*X[4]*X[5]^3 + Q^8*X[1]^2*X[2]*X[3]*X[4]^3*X[5]^3 + Q^8*X[1]*X[2]^3*X[3]^3*X[4]^2*X[5] + Q^8*X[1]*X[2]^3*X[3]^3*X[4]*X[5]^2 + Q^8*X[1]*X[2]^3*X[3]^2*X[4]^3*X[5] + Q^8*X[1]*X[2]^3*X[3]^2*X[4]*X[5]^3 + Q^8*X[1]*X[2]^3*X[3]*X[4]^3*X[5]^2 + Q^8*X[1]*X[2]^3*X[3]*X[4]^2*X[5]^3 + Q^8*X[1]*X[2]^2*X[3]^3*X[4]^3*X[5] + Q^8*X[1]*X[2]^2*X[3]^3*X[4]*X[5]^3 + Q^8*X[1]*X[2]^2*X[3]*X[4]^3*X[5]^3 + Q^8*X[1]*X[2]*X[3]^3*X[4]^3*X[5]^2 + Q^8*X[1]*X[2]*X[3]^3*X[4]^2*X[5]^3 + Q^8*X[1]*X[2]*X[3]^2*X[4]^3*X[5]^3 + Q^7*X[1]^4*X[2]^2*X[3]^2*X[4]*X[5] + Q^7*X[1]^4*X[2]^2*X[3]*X[4]^2*X[5] + Q^7*X[1]^4*X[2]^2*X[3]*X[4]*X[5]^2 + Q^7*X[1]^4*X[2]*X[3]^2*X[4]^2*X[5] + Q^7*X[1]^4*X[2]*X[3]^2*X[4]*X[5]^2 + Q^7*X[1]^4*X[2]*X[3]*X[4]^2*X[5]^2 + Q^7*X[1]^3*X[2]^3*X[3]^2*X[4]^2 + Q^7*X[1]^3*X[2]^3*X[3]^2*X[5]^2 + Q^7*X[1]^3*X[2]^3*X[4]^2*X[5]^2 + Q^7*X[1]^3*X[2]^2*X[3]^3*X[4]^2 + Q^7*X[1]^3*X[2]^2*X[3]^3*X[5]^2 + Q^7*X[1]^3*X[2]^2*X[3]^2*X[4]^3 + 3*Q^7*X[1]^3*X[2]^2*X[3]^2*X[4]^2*X[5] + 3*Q^7*X[1]^3*X[2]^2*X[3]^2*X[4]*X[5]^2 + Q^7*X[1]^3*X[2]^2*X[3]^2*X[5]^3 + 3*Q^7*X[1]^3*X[2]^2*X[3]*X[4]^2*X[5]^2 + Q^7*X[1]^3*X[2]^2*X[4]^3*X[5]^2 + Q^7*X[1]^3*X[2]^2*X[4]^2*X[5]^3 + 3*Q^7*X[1]^3*X[2]*X[3]^2*X[4]^2*X[5]^2 + Q^7*X[1]^3*X[3]^3*X[4]^2*X[5]^2 + Q^7*X[1]^3*X[3]^2*X[4]^3*X[5]^2 + Q^7*X[1]^3*X[3]^2*X[4]^2*X[5]^3 + Q^7*X[1]^2*X[2]^4*X[3]^2*X[4]*X[5] + Q^7*X[1]^2*X[2]^4*X[3]*X[4]^2*X[5] + Q^7*X[1]^2*X[2]^4*X[3]*X[4]*X[5]^2 + Q^7*X[1]^2*X[2]^3*X[3]^3*X[4]^2 + Q^7*X[1]^2*X[2]^3*X[3]^3*X[5]^2 + Q^7*X[1]^2*X[2]^3*X[3]^2*X[4]^3 + 3*Q^7*X[1]^2*X[2]^3*X[3]^2*X[4]^2*X[5] + 3*Q^7*X[1]^2*X[2]^3*X[3]^2*X[4]*X[5]^2 + Q^7*X[1]^2*X[2]^3*X[3]^2*X[5]^3 + 3*Q^7*X[1]^2*X[2]^3*X[3]*X[4]^2*X[5]^2 + Q^7*X[1]^2*X[2]^3*X[4]^3*X[5]^2 + Q^7*X[1]^2*X[2]^3*X[4]^2*X[5]^3 + Q^7*X[1]^2*X[2]^2*X[3]^4*X[4]*X[5] + Q^7*X[1]^2*X[2]^2*X[3]^3*X[4]^3 + 3*Q^7*X[1]^2*X[2]^2*X[3]^3*X[4]^2*X[5] + 3*Q^7*X[1]^2*X[2]^2*X[3]^3*X[4]*X[5]^2 + Q^7*X[1]^2*X[2]^2*X[3]^3*X[5]^3 + 3*Q^7*X[1]^2*X[2]^2*X[3]^2*X[4]^3*X[5] + 3*Q^7*X[1]^2*X[2]^2*X[3]^2*X[4]*X[5]^3 + Q^7*X[1]^2*X[2]^2*X[3]*X[4]^4*X[5] + 3*Q^7*X[1]^2*X[2]^2*X[3]*X[4]^3*X[5]^2 + 3*Q^7*X[1]^2*X[2]^2*X[3]*X[4]^2*X[5]^3 + Q^7*X[1]^2*X[2]^2*X[3]*X[4]*X[5]^4 + Q^7*X[1]^2*X[2]^2*X[4]^3*X[5]^3 + Q^7*X[1]^2*X[2]*X[3]^4*X[4]^2*X[5] + Q^7*X[1]^2*X[2]*X[3]^4*X[4]*X[5]^2 + 3*Q^7*X[1]^2*X[2]*X[3]^3*X[4]^2*X[5]^2 + Q^7*X[1]^2*X[2]*X[3]^2*X[4]^4*X[5] + 3*Q^7*X[1]^2*X[2]*X[3]^2*X[4]^3*X[5]^2 + 3*Q^7*X[1]^2*X[2]*X[3]^2*X[4]^2*X[5]^3 + Q^7*X[1]^2*X[2]*X[3]^2*X[4]*X[5]^4 + Q^7*X[1]^2*X[2]*X[3]*X[4]^4*X[5]^2 + Q^7*X[1]^2*X[2]*X[3]*X[4]^2*X[5]^4 + Q^7*X[1]^2*X[3]^3*X[4]^3*X[5]^2 + Q^7*X[1]^2*X[3]^3*X[4]^2*X[5]^3 + Q^7*X[1]^2*X[3]^2*X[4]^3*X[5]^3 + Q^7*X[1]*X[2]^4*X[3]^2*X[4]^2*X[5] + Q^7*X[1]*X[2]^4*X[3]^2*X[4]*X[5]^2 + Q^7*X[1]*X[2]^4*X[3]*X[4]^2*X[5]^2 + 3*Q^7*X[1]*X[2]^3*X[3]^2*X[4]^2*X[5]^2 + Q^7*X[1]*X[2]^2*X[3]^4*X[4]^2*X[5] + Q^7*X[1]*X[2]^2*X[3]^4*X[4]*X[5]^2 + 3*Q^7*X[1]*X[2]^2*X[3]^3*X[4]^2*X[5]^2 + Q^7*X[1]*X[2]^2*X[3]^2*X[4]^4*X[5] + 3*Q^7*X[1]*X[2]^2*X[3]^2*X[4]^3*X[5]^2 + 3*Q^7*X[1]*X[2]^2*X[3]^2*X[4]^2*X[5]^3 + Q^7*X[1]*X[2]^2*X[3]^2*X[4]*X[5]^4 + Q^7*X[1]*X[2]^2*X[3]*X[4]^4*X[5]^2 + Q^7*X[1]*X[2]^2*X[3]*X[4]^2*X[5]^4 + Q^7*X[1]*X[2]*X[3]^4*X[4]^2*X[5]^2 + Q^7*X[1]*X[2]*X[3]^2*X[4]^4*X[5]^2 + Q^7*X[1]*X[2]*X[3]^2*X[4]^2*X[5]^4 + Q^7*X[2]^3*X[3]^3*X[4]^2*X[5]^2 + Q^7*X[2]^3*X[3]^2*X[4]^3*X[5]^2 + Q^7*X[2]^3*X[3]^2*X[4]^2*X[5]^3 + Q^7*X[2]^2*X[3]^3*X[4]^3*X[5]^2 + Q^7*X[2]^2*X[3]^3*X[4]^2*X[5]^3 + Q^7*X[2]^2*X[3]^2*X[4]^3*X[5]^3 + Q^6*X[1]^4*X[2]^3*X[3]*X[4]*X[5] + Q^6*X[1]^4*X[2]^2*X[3]^2*X[4]^2 + Q^6*X[1]^4*X[2]^2*X[3]^2*X[5]^2 + Q^6*X[1]^4*X[2]^2*X[4]^2*X[5]^2 + Q^6*X[1]^4*X[2]*X[3]^3*X[4]*X[5] + Q^6*X[1]^4*X[2]*X[3]*X[4]^3*X[5] + Q^6*X[1]^4*X[2]*X[3]*X[4]*X[5]^3 + Q^6*X[1]^4*X[3]^2*X[4]^2*X[5]^2 + Q^6*X[1]^3*X[2]^4*X[3]*X[4]*X[5] + Q^6*X[1]^3*X[2]^3*X[3]^3*X[4] + Q^6*X[1]^3*X[2]^3*X[3]^3*X[5] + 3*Q^6*X[1]^3*X[2]^3*X[3]^2*X[4]*X[5] + Q^6*X[1]^3*X[2]^3*X[3]*X[4]^3 + 3*Q^6*X[1]^3*X[2]^3*X[3]*X[4]^2*X[5] + 3*Q^6*X[1]^3*X[2]^3*X[3]*X[4]*X[5]^2 + Q^6*X[1]^3*X[2]^3*X[3]*X[5]^3 + Q^6*X[1]^3*X[2]^3*X[4]^3*X[5] + Q^6*X[1]^3*X[2]^3*X[4]*X[5]^3 + 3*Q^6*X[1]^3*X[2]^2*X[3]^3*X[4]*X[5] + 3*Q^6*X[1]^3*X[2]^2*X[3]*X[4]^3*X[5] + 3*Q^6*X[1]^3*X[2]^2*X[3]*X[4]*X[5]^3 + Q^6*X[1]^3*X[2]*X[3]^4*X[4]*X[5] + Q^6*X[1]^3*X[2]*X[3]^3*X[4]^3 + 3*Q^6*X[1]^3*X[2]*X[3]^3*X[4]^2*X[5] + 3*Q^6*X[1]^3*X[2]*X[3]^3*X[4]*X[5]^2 + Q^6*X[1]^3*X[2]*X[3]^3*X[5]^3 + 3*Q^6*X[1]^3*X[2]*X[3]^2*X[4]^3*X[5] + 3*Q^6*X[1]^3*X[2]*X[3]^2*X[4]*X[5]^3 + Q^6*X[1]^3*X[2]*X[3]*X[4]^4*X[5] + 3*Q^6*X[1]^3*X[2]*X[3]*X[4]^3*X[5]^2 + 3*Q^6*X[1]^3*X[2]*X[3]*X[4]^2*X[5]^3 + Q^6*X[1]^3*X[2]*X[3]*X[4]*X[5]^4 + Q^6*X[1]^3*X[2]*X[4]^3*X[5]^3 + Q^6*X[1]^3*X[3]^3*X[4]^3*X[5] + Q^6*X[1]^3*X[3]^3*X[4]*X[5]^3 + Q^6*X[1]^3*X[3]*X[4]^3*X[5]^3 + Q^6*X[1]^2*X[2]^4*X[3]^2*X[4]^2 + Q^6*X[1]^2*X[2]^4*X[3]^2*X[5]^2 + Q^6*X[1]^2*X[2]^4*X[4]^2*X[5]^2 + 3*Q^6*X[1]^2*X[2]^3*X[3]^3*X[4]*X[5] + 3*Q^6*X[1]^2*X[2]^3*X[3]*X[4]^3*X[5] + 3*Q^6*X[1]^2*X[2]^3*X[3]*X[4]*X[5]^3 + Q^6*X[1]^2*X[2]^2*X[3]^4*X[4]^2 + Q^6*X[1]^2*X[2]^2*X[3]^4*X[5]^2 + Q^6*X[1]^2*X[2]^2*X[3]^2*X[4]^4 + 8*Q^6*X[1]^2*X[2]^2*X[3]^2*X[4]^2*X[5]^2 + Q^6*X[1]^2*X[2]^2*X[3]^2*X[5]^4 + Q^6*X[1]^2*X[2]^2*X[4]^4*X[5]^2 + Q^6*X[1]^2*X[2]^2*X[4]^2*X[5]^4 + 3*Q^6*X[1]^2*X[2]*X[3]^3*X[4]^3*X[5] + 3*Q^6*X[1]^2*X[2]*X[3]^3*X[4]*X[5]^3 + 3*Q^6*X[1]^2*X[2]*X[3]*X[4]^3*X[5]^3 + Q^6*X[1]^2*X[3]^4*X[4]^2*X[5]^2 + Q^6*X[1]^2*X[3]^2*X[4]^4*X[5]^2 + Q^6*X[1]^2*X[3]^2*X[4]^2*X[5]^4 + Q^6*X[1]*X[2]^4*X[3]^3*X[4]*X[5] + Q^6*X[1]*X[2]^4*X[3]*X[4]^3*X[5] + Q^6*X[1]*X[2]^4*X[3]*X[4]*X[5]^3 + Q^6*X[1]*X[2]^3*X[3]^4*X[4]*X[5] + Q^6*X[1]*X[2]^3*X[3]^3*X[4]^3 + 3*Q^6*X[1]*X[2]^3*X[3]^3*X[4]^2*X[5] + 3*Q^6*X[1]*X[2]^3*X[3]^3*X[4]*X[5]^2 + Q^6*X[1]*X[2]^3*X[3]^3*X[5]^3 + 3*Q^6*X[1]*X[2]^3*X[3]^2*X[4]^3*X[5] + 3*Q^6*X[1]*X[2]^3*X[3]^2*X[4]*X[5]^3 + Q^6*X[1]*X[2]^3*X[3]*X[4]^4*X[5] + 3*Q^6*X[1]*X[2]^3*X[3]*X[4]^3*X[5]^2 + 3*Q^6*X[1]*X[2]^3*X[3]*X[4]^2*X[5]^3 + Q^6*X[1]*X[2]^3*X[3]*X[4]*X[5]^4 + Q^6*X[1]*X[2]^3*X[4]^3*X[5]^3 + 3*Q^6*X[1]*X[2]^2*X[3]^3*X[4]^3*X[5] + 3*Q^6*X[1]*X[2]^2*X[3]^3*X[4]*X[5]^3 + 3*Q^6*X[1]*X[2]^2*X[3]*X[4]^3*X[5]^3 + Q^6*X[1]*X[2]*X[3]^4*X[4]^3*X[5] + Q^6*X[1]*X[2]*X[3]^4*X[4]*X[5]^3 + Q^6*X[1]*X[2]*X[3]^3*X[4]^4*X[5] + 3*Q^6*X[1]*X[2]*X[3]^3*X[4]^3*X[5]^2 + 3*Q^6*X[1]*X[2]*X[3]^3*X[4]^2*X[5]^3 + Q^6*X[1]*X[2]*X[3]^3*X[4]*X[5]^4 + 3*Q^6*X[1]*X[2]*X[3]^2*X[4]^3*X[5]^3 + Q^6*X[1]*X[2]*X[3]*X[4]^4*X[5]^3 + Q^6*X[1]*X[2]*X[3]*X[4]^3*X[5]^4 + Q^6*X[1]*X[3]^3*X[4]^3*X[5]^3 + Q^6*X[2]^4*X[3]^2*X[4]^2*X[5]^2 + Q^6*X[2]^3*X[3]^3*X[4]^3*X[5] + Q^6*X[2]^3*X[3]^3*X[4]*X[5]^3 + Q^6*X[2]^3*X[3]*X[4]^3*X[5]^3 + Q^6*X[2]^2*X[3]^4*X[4]^2*X[5]^2 + Q^6*X[2]^2*X[3]^2*X[4]^4*X[5]^2 + Q^6*X[2]^2*X[3]^2*X[4]^2*X[5]^4 + Q^6*X[2]*X[3]^3*X[4]^3*X[5]^3 + Q^5*X[1]^4*X[2]^3*X[3]^2*X[4] + Q^5*X[1]^4*X[2]^3*X[3]^2*X[5] + Q^5*X[1]^4*X[2]^3*X[3]*X[4]^2 + Q^5*X[1]^4*X[2]^3*X[3]*X[5]^2 + Q^5*X[1]^4*X[2]^3*X[4]^2*X[5] + Q^5*X[1]^4*X[2]^3*X[4]*X[5]^2 + Q^5*X[1]^4*X[2]^2*X[3]^3*X[4] + Q^5*X[1]^4*X[2]^2*X[3]^3*X[5] + 2*Q^5*X[1]^4*X[2]^2*X[3]^2*X[4]*X[5] + Q^5*X[1]^4*X[2]^2*X[3]*X[4]^3 + 2*Q^5*X[1]^4*X[2]^2*X[3]*X[4]^2*X[5] + 2*Q^5*X[1]^4*X[2]^2*X[3]*X[4]*X[5]^2 + Q^5*X[1]^4*X[2]^2*X[3]*X[5]^3 + Q^5*X[1]^4*X[2]^2*X[4]^3*X[5] + Q^5*X[1]^4*X[2]^2*X[4]*X[5]^3 + Q^5*X[1]^4*X[2]*X[3]^3*X[4]^2 + Q^5*X[1]^4*X[2]*X[3]^3*X[5]^2 + Q^5*X[1]^4*X[2]*X[3]^2*X[4]^3 + 2*Q^5*X[1]^4*X[2]*X[3]^2*X[4]^2*X[5] + 2*Q^5*X[1]^4*X[2]*X[3]^2*X[4]*X[5]^2 + Q^5*X[1]^4*X[2]*X[3]^2*X[5]^3 + 2*Q^5*X[1]^4*X[2]*X[3]*X[4]^2*X[5]^2 + Q^5*X[1]^4*X[2]*X[4]^3*X[5]^2 + Q^5*X[1]^4*X[2]*X[4]^2*X[5]^3 + Q^5*X[1]^4*X[3]^3*X[4]^2*X[5] + Q^5*X[1]^4*X[3]^3*X[4]*X[5]^2 + Q^5*X[1]^4*X[3]^2*X[4]^3*X[5] + Q^5*X[1]^4*X[3]^2*X[4]*X[5]^3 + Q^5*X[1]^4*X[3]*X[4]^3*X[5]^2 + Q^5*X[1]^4*X[3]*X[4]^2*X[5]^3 + Q^5*X[1]^3*X[2]^4*X[3]^2*X[4] + Q^5*X[1]^3*X[2]^4*X[3]^2*X[5] + Q^5*X[1]^3*X[2]^4*X[3]*X[4]^2 + Q^5*X[1]^3*X[2]^4*X[3]*X[5]^2 + Q^5*X[1]^3*X[2]^4*X[4]^2*X[5] + Q^5*X[1]^3*X[2]^4*X[4]*X[5]^2 + 2*Q^5*X[1]^3*X[2]^3*X[3]^2*X[4]^2 + 2*Q^5*X[1]^3*X[2]^3*X[3]^2*X[5]^2 + 2*Q^5*X[1]^3*X[2]^3*X[4]^2*X[5]^2 + Q^5*X[1]^3*X[2]^2*X[3]^4*X[4] + Q^5*X[1]^3*X[2]^2*X[3]^4*X[5] + 2*Q^5*X[1]^3*X[2]^2*X[3]^3*X[4]^2 + 2*Q^5*X[1]^3*X[2]^2*X[3]^3*X[5]^2 + 2*Q^5*X[1]^3*X[2]^2*X[3]^2*X[4]^3 + 6*Q^5*X[1]^3*X[2]^2*X[3]^2*X[4]^2*X[5] + 6*Q^5*X[1]^3*X[2]^2*X[3]^2*X[4]*X[5]^2 + 2*Q^5*X[1]^3*X[2]^2*X[3]^2*X[5]^3 + Q^5*X[1]^3*X[2]^2*X[3]*X[4]^4 + 6*Q^5*X[1]^3*X[2]^2*X[3]*X[4]^2*X[5]^2 + Q^5*X[1]^3*X[2]^2*X[3]*X[5]^4 + Q^5*X[1]^3*X[2]^2*X[4]^4*X[5] + 2*Q^5*X[1]^3*X[2]^2*X[4]^3*X[5]^2 + 2*Q^5*X[1]^3*X[2]^2*X[4]^2*X[5]^3 + Q^5*X[1]^3*X[2]^2*X[4]*X[5]^4 + Q^5*X[1]^3*X[2]*X[3]^4*X[4]^2 + Q^5*X[1]^3*X[2]*X[3]^4*X[5]^2 + Q^5*X[1]^3*X[2]*X[3]^2*X[4]^4 + 6*Q^5*X[1]^3*X[2]*X[3]^2*X[4]^2*X[5]^2 + Q^5*X[1]^3*X[2]*X[3]^2*X[5]^4 + Q^5*X[1]^3*X[2]*X[4]^4*X[5]^2 + Q^5*X[1]^3*X[2]*X[4]^2*X[5]^4 + Q^5*X[1]^3*X[3]^4*X[4]^2*X[5] + Q^5*X[1]^3*X[3]^4*X[4]*X[5]^2 + 2*Q^5*X[1]^3*X[3]^3*X[4]^2*X[5]^2 + Q^5*X[1]^3*X[3]^2*X[4]^4*X[5] + 2*Q^5*X[1]^3*X[3]^2*X[4]^3*X[5]^2 + 2*Q^5*X[1]^3*X[3]^2*X[4]^2*X[5]^3 + Q^5*X[1]^3*X[3]^2*X[4]*X[5]^4 + Q^5*X[1]^3*X[3]*X[4]^4*X[5]^2 + Q^5*X[1]^3*X[3]*X[4]^2*X[5]^4 + Q^5*X[1]^2*X[2]^4*X[3]^3*X[4] + Q^5*X[1]^2*X[2]^4*X[3]^3*X[5] + 2*Q^5*X[1]^2*X[2]^4*X[3]^2*X[4]*X[5] + Q^5*X[1]^2*X[2]^4*X[3]*X[4]^3 + 2*Q^5*X[1]^2*X[2]^4*X[3]*X[4]^2*X[5] + 2*Q^5*X[1]^2*X[2]^4*X[3]*X[4]*X[5]^2 + Q^5*X[1]^2*X[2]^4*X[3]*X[5]^3 + Q^5*X[1]^2*X[2]^4*X[4]^3*X[5] + Q^5*X[1]^2*X[2]^4*X[4]*X[5]^3 + Q^5*X[1]^2*X[2]^3*X[3]^4*X[4] + Q^5*X[1]^2*X[2]^3*X[3]^4*X[5] + 2*Q^5*X[1]^2*X[2]^3*X[3]^3*X[4]^2 + 2*Q^5*X[1]^2*X[2]^3*X[3]^3*X[5]^2 + 2*Q^5*X[1]^2*X[2]^3*X[3]^2*X[4]^3 + 6*Q^5*X[1]^2*X[2]^3*X[3]^2*X[4]^2*X[5] + 6*Q^5*X[1]^2*X[2]^3*X[3]^2*X[4]*X[5]^2 + 2*Q^5*X[1]^2*X[2]^3*X[3]^2*X[5]^3 + Q^5*X[1]^2*X[2]^3*X[3]*X[4]^4 + 6*Q^5*X[1]^2*X[2]^3*X[3]*X[4]^2*X[5]^2 + Q^5*X[1]^2*X[2]^3*X[3]*X[5]^4 + Q^5*X[1]^2*X[2]^3*X[4]^4*X[5] + 2*Q^5*X[1]^2*X[2]^3*X[4]^3*X[5]^2 + 2*Q^5*X[1]^2*X[2]^3*X[4]^2*X[5]^3 + Q^5*X[1]^2*X[2]^3*X[4]*X[5]^4 + 2*Q^5*X[1]^2*X[2]^2*X[3]^4*X[4]*X[5] + 2*Q^5*X[1]^2*X[2]^2*X[3]^3*X[4]^3 + 6*Q^5*X[1]^2*X[2]^2*X[3]^3*X[4]^2*X[5] + 6*Q^5*X[1]^2*X[2]^2*X[3]^3*X[4]*X[5]^2 + 2*Q^5*X[1]^2*X[2]^2*X[3]^3*X[5]^3 + 6*Q^5*X[1]^2*X[2]^2*X[3]^2*X[4]^3*X[5] + 6*Q^5*X[1]^2*X[2]^2*X[3]^2*X[4]*X[5]^3 + 2*Q^5*X[1]^2*X[2]^2*X[3]*X[4]^4*X[5] + 6*Q^5*X[1]^2*X[2]^2*X[3]*X[4]^3*X[5]^2 + 6*Q^5*X[1]^2*X[2]^2*X[3]*X[4]^2*X[5]^3 + 2*Q^5*X[1]^2*X[2]^2*X[3]*X[4]*X[5]^4 + 2*Q^5*X[1]^2*X[2]^2*X[4]^3*X[5]^3 + Q^5*X[1]^2*X[2]*X[3]^4*X[4]^3 + 2*Q^5*X[1]^2*X[2]*X[3]^4*X[4]^2*X[5] + 2*Q^5*X[1]^2*X[2]*X[3]^4*X[4]*X[5]^2 + Q^5*X[1]^2*X[2]*X[3]^4*X[5]^3 + Q^5*X[1]^2*X[2]*X[3]^3*X[4]^4 + 6*Q^5*X[1]^2*X[2]*X[3]^3*X[4]^2*X[5]^2 + Q^5*X[1]^2*X[2]*X[3]^3*X[5]^4 + 2*Q^5*X[1]^2*X[2]*X[3]^2*X[4]^4*X[5] + 6*Q^5*X[1]^2*X[2]*X[3]^2*X[4]^3*X[5]^2 + 6*Q^5*X[1]^2*X[2]*X[3]^2*X[4]^2*X[5]^3 + 2*Q^5*X[1]^2*X[2]*X[3]^2*X[4]*X[5]^4 + 2*Q^5*X[1]^2*X[2]*X[3]*X[4]^4*X[5]^2 + 2*Q^5*X[1]^2*X[2]*X[3]*X[4]^2*X[5]^4 + Q^5*X[1]^2*X[2]*X[4]^4*X[5]^3 + Q^5*X[1]^2*X[2]*X[4]^3*X[5]^4 + Q^5*X[1]^2*X[3]^4*X[4]^3*X[5] + Q^5*X[1]^2*X[3]^4*X[4]*X[5]^3 + Q^5*X[1]^2*X[3]^3*X[4]^4*X[5] + 2*Q^5*X[1]^2*X[3]^3*X[4]^3*X[5]^2 + 2*Q^5*X[1]^2*X[3]^3*X[4]^2*X[5]^3 + Q^5*X[1]^2*X[3]^3*X[4]*X[5]^4 + 2*Q^5*X[1]^2*X[3]^2*X[4]^3*X[5]^3 + Q^5*X[1]^2*X[3]*X[4]^4*X[5]^3 + Q^5*X[1]^2*X[3]*X[4]^3*X[5]^4 + Q^5*X[1]*X[2]^4*X[3]^3*X[4]^2 + Q^5*X[1]*X[2]^4*X[3]^3*X[5]^2 + Q^5*X[1]*X[2]^4*X[3]^2*X[4]^3 + 2*Q^5*X[1]*X[2]^4*X[3]^2*X[4]^2*X[5] + 2*Q^5*X[1]*X[2]^4*X[3]^2*X[4]*X[5]^2 + Q^5*X[1]*X[2]^4*X[3]^2*X[5]^3 + 2*Q^5*X[1]*X[2]^4*X[3]*X[4]^2*X[5]^2 + Q^5*X[1]*X[2]^4*X[4]^3*X[5]^2 + Q^5*X[1]*X[2]^4*X[4]^2*X[5]^3 + Q^5*X[1]*X[2]^3*X[3]^4*X[4]^2 + Q^5*X[1]*X[2]^3*X[3]^4*X[5]^2 + Q^5*X[1]*X[2]^3*X[3]^2*X[4]^4 + 6*Q^5*X[1]*X[2]^3*X[3]^2*X[4]^2*X[5]^2 + Q^5*X[1]*X[2]^3*X[3]^2*X[5]^4 + Q^5*X[1]*X[2]^3*X[4]^4*X[5]^2 + Q^5*X[1]*X[2]^3*X[4]^2*X[5]^4 + Q^5*X[1]*X[2]^2*X[3]^4*X[4]^3 + 2*Q^5*X[1]*X[2]^2*X[3]^4*X[4]^2*X[5] + 2*Q^5*X[1]*X[2]^2*X[3]^4*X[4]*X[5]^2 + Q^5*X[1]*X[2]^2*X[3]^4*X[5]^3 + Q^5*X[1]*X[2]^2*X[3]^3*X[4]^4 + 6*Q^5*X[1]*X[2]^2*X[3]^3*X[4]^2*X[5]^2 + Q^5*X[1]*X[2]^2*X[3]^3*X[5]^4 + 2*Q^5*X[1]*X[2]^2*X[3]^2*X[4]^4*X[5] + 6*Q^5*X[1]*X[2]^2*X[3]^2*X[4]^3*X[5]^2 + 6*Q^5*X[1]*X[2]^2*X[3]^2*X[4]^2*X[5]^3 + 2*Q^5*X[1]*X[2]^2*X[3]^2*X[4]*X[5]^4 + 2*Q^5*X[1]*X[2]^2*X[3]*X[4]^4*X[5]^2 + 2*Q^5*X[1]*X[2]^2*X[3]*X[4]^2*X[5]^4 + Q^5*X[1]*X[2]^2*X[4]^4*X[5]^3 + Q^5*X[1]*X[2]^2*X[4]^3*X[5]^4 + 2*Q^5*X[1]*X[2]*X[3]^4*X[4]^2*X[5]^2 + 2*Q^5*X[1]*X[2]*X[3]^2*X[4]^4*X[5]^2 + 2*Q^5*X[1]*X[2]*X[3]^2*X[4]^2*X[5]^4 + Q^5*X[1]*X[3]^4*X[4]^3*X[5]^2 + Q^5*X[1]*X[3]^4*X[4]^2*X[5]^3 + Q^5*X[1]*X[3]^3*X[4]^4*X[5]^2 + Q^5*X[1]*X[3]^3*X[4]^2*X[5]^4 + Q^5*X[1]*X[3]^2*X[4]^4*X[5]^3 + Q^5*X[1]*X[3]^2*X[4]^3*X[5]^4 + Q^5*X[2]^4*X[3]^3*X[4]^2*X[5] + Q^5*X[2]^4*X[3]^3*X[4]*X[5]^2 + Q^5*X[2]^4*X[3]^2*X[4]^3*X[5] + Q^5*X[2]^4*X[3]^2*X[4]*X[5]^3 + Q^5*X[2]^4*X[3]*X[4]^3*X[5]^2 + Q^5*X[2]^4*X[3]*X[4]^2*X[5]^3 + Q^5*X[2]^3*X[3]^4*X[4]^2*X[5] + Q^5*X[2]^3*X[3]^4*X[4]*X[5]^2 + 2*Q^5*X[2]^3*X[3]^3*X[4]^2*X[5]^2 + Q^5*X[2]^3*X[3]^2*X[4]^4*X[5] + 2*Q^5*X[2]^3*X[3]^2*X[4]^3*X[5]^2 + 2*Q^5*X[2]^3*X[3]^2*X[4]^2*X[5]^3 + Q^5*X[2]^3*X[3]^2*X[4]*X[5]^4 + Q^5*X[2]^3*X[3]*X[4]^4*X[5]^2 + Q^5*X[2]^3*X[3]*X[4]^2*X[5]^4 + Q^5*X[2]^2*X[3]^4*X[4]^3*X[5] + Q^5*X[2]^2*X[3]^4*X[4]*X[5]^3 + Q^5*X[2]^2*X[3]^3*X[4]^4*X[5] + 2*Q^5*X[2]^2*X[3]^3*X[4]^3*X[5]^2 + 2*Q^5*X[2]^2*X[3]^3*X[4]^2*X[5]^3 + Q^5*X[2]^2*X[3]^3*X[4]*X[5]^4 + 2*Q^5*X[2]^2*X[3]^2*X[4]^3*X[5]^3 + Q^5*X[2]^2*X[3]*X[4]^4*X[5]^3 + Q^5*X[2]^2*X[3]*X[4]^3*X[5]^4 + Q^5*X[2]*X[3]^4*X[4]^3*X[5]^2 + Q^5*X[2]*X[3]^4*X[4]^2*X[5]^3 + Q^5*X[2]*X[3]^3*X[4]^4*X[5]^2 + Q^5*X[2]*X[3]^3*X[4]^2*X[5]^4 + Q^5*X[2]*X[3]^2*X[4]^4*X[5]^3 + Q^5*X[2]*X[3]^2*X[4]^3*X[5]^4 + Q^4*X[1]^4*X[2]^3*X[3]*X[4]*X[5] + Q^4*X[1]^4*X[2]^2*X[3]^2*X[4]^2 + Q^4*X[1]^4*X[2]^2*X[3]^2*X[5]^2 + Q^4*X[1]^4*X[2]^2*X[4]^2*X[5]^2 + Q^4*X[1]^4*X[2]*X[3]^3*X[4]*X[5] + Q^4*X[1]^4*X[2]*X[3]*X[4]^3*X[5] + Q^4*X[1]^4*X[2]*X[3]*X[4]*X[5]^3 + Q^4*X[1]^4*X[3]^2*X[4]^2*X[5]^2 + Q^4*X[1]^3*X[2]^4*X[3]*X[4]*X[5] + Q^4*X[1]^3*X[2]^3*X[3]^3*X[4] + Q^4*X[1]^3*X[2]^3*X[3]^3*X[5] + 3*Q^4*X[1]^3*X[2]^3*X[3]^2*X[4]*X[5] + Q^4*X[1]^3*X[2]^3*X[3]*X[4]^3 + 3*Q^4*X[1]^3*X[2]^3*X[3]*X[4]^2*X[5] + 3*Q^4*X[1]^3*X[2]^3*X[3]*X[4]*X[5]^2 + Q^4*X[1]^3*X[2]^3*X[3]*X[5]^3 + Q^4*X[1]^3*X[2]^3*X[4]^3*X[5] + Q^4*X[1]^3*X[2]^3*X[4]*X[5]^3 + 3*Q^4*X[1]^3*X[2]^2*X[3]^3*X[4]*X[5] + 3*Q^4*X[1]^3*X[2]^2*X[3]*X[4]^3*X[5] + 3*Q^4*X[1]^3*X[2]^2*X[3]*X[4]*X[5]^3 + Q^4*X[1]^3*X[2]*X[3]^4*X[4]*X[5] + Q^4*X[1]^3*X[2]*X[3]^3*X[4]^3 + 3*Q^4*X[1]^3*X[2]*X[3]^3*X[4]^2*X[5] + 3*Q^4*X[1]^3*X[2]*X[3]^3*X[4]*X[5]^2 + Q^4*X[1]^3*X[2]*X[3]^3*X[5]^3 + 3*Q^4*X[1]^3*X[2]*X[3]^2*X[4]^3*X[5] + 3*Q^4*X[1]^3*X[2]*X[3]^2*X[4]*X[5]^3 + Q^4*X[1]^3*X[2]*X[3]*X[4]^4*X[5] + 3*Q^4*X[1]^3*X[2]*X[3]*X[4]^3*X[5]^2 + 3*Q^4*X[1]^3*X[2]*X[3]*X[4]^2*X[5]^3 + Q^4*X[1]^3*X[2]*X[3]*X[4]*X[5]^4 + Q^4*X[1]^3*X[2]*X[4]^3*X[5]^3 + Q^4*X[1]^3*X[3]^3*X[4]^3*X[5] + Q^4*X[1]^3*X[3]^3*X[4]*X[5]^3 + Q^4*X[1]^3*X[3]*X[4]^3*X[5]^3 + Q^4*X[1]^2*X[2]^4*X[3]^2*X[4]^2 + Q^4*X[1]^2*X[2]^4*X[3]^2*X[5]^2 + Q^4*X[1]^2*X[2]^4*X[4]^2*X[5]^2 + 3*Q^4*X[1]^2*X[2]^3*X[3]^3*X[4]*X[5] + 3*Q^4*X[1]^2*X[2]^3*X[3]*X[4]^3*X[5] + 3*Q^4*X[1]^2*X[2]^3*X[3]*X[4]*X[5]^3 + Q^4*X[1]^2*X[2]^2*X[3]^4*X[4]^2 + Q^4*X[1]^2*X[2]^2*X[3]^4*X[5]^2 + Q^4*X[1]^2*X[2]^2*X[3]^2*X[4]^4 + 8*Q^4*X[1]^2*X[2]^2*X[3]^2*X[4]^2*X[5]^2 + Q^4*X[1]^2*X[2]^2*X[3]^2*X[5]^4 + Q^4*X[1]^2*X[2]^2*X[4]^4*X[5]^2 + Q^4*X[1]^2*X[2]^2*X[4]^2*X[5]^4 + 3*Q^4*X[1]^2*X[2]*X[3]^3*X[4]^3*X[5] + 3*Q^4*X[1]^2*X[2]*X[3]^3*X[4]*X[5]^3 + 3*Q^4*X[1]^2*X[2]*X[3]*X[4]^3*X[5]^3 + Q^4*X[1]^2*X[3]^4*X[4]^2*X[5]^2 + Q^4*X[1]^2*X[3]^2*X[4]^4*X[5]^2 + Q^4*X[1]^2*X[3]^2*X[4]^2*X[5]^4 + Q^4*X[1]*X[2]^4*X[3]^3*X[4]*X[5] + Q^4*X[1]*X[2]^4*X[3]*X[4]^3*X[5] + Q^4*X[1]*X[2]^4*X[3]*X[4]*X[5]^3 + Q^4*X[1]*X[2]^3*X[3]^4*X[4]*X[5] + Q^4*X[1]*X[2]^3*X[3]^3*X[4]^3 + 3*Q^4*X[1]*X[2]^3*X[3]^3*X[4]^2*X[5] + 3*Q^4*X[1]*X[2]^3*X[3]^3*X[4]*X[5]^2 + Q^4*X[1]*X[2]^3*X[3]^3*X[5]^3 + 3*Q^4*X[1]*X[2]^3*X[3]^2*X[4]^3*X[5] + 3*Q^4*X[1]*X[2]^3*X[3]^2*X[4]*X[5]^3 + Q^4*X[1]*X[2]^3*X[3]*X[4]^4*X[5] + 3*Q^4*X[1]*X[2]^3*X[3]*X[4]^3*X[5]^2 + 3*Q^4*X[1]*X[2]^3*X[3]*X[4]^2*X[5]^3 + Q^4*X[1]*X[2]^3*X[3]*X[4]*X[5]^4 + Q^4*X[1]*X[2]^3*X[4]^3*X[5]^3 + 3*Q^4*X[1]*X[2]^2*X[3]^3*X[4]^3*X[5] + 3*Q^4*X[1]*X[2]^2*X[3]^3*X[4]*X[5]^3 + 3*Q^4*X[1]*X[2]^2*X[3]*X[4]^3*X[5]^3 + Q^4*X[1]*X[2]*X[3]^4*X[4]^3*X[5] + Q^4*X[1]*X[2]*X[3]^4*X[4]*X[5]^3 + Q^4*X[1]*X[2]*X[3]^3*X[4]^4*X[5] + 3*Q^4*X[1]*X[2]*X[3]^3*X[4]^3*X[5]^2 + 3*Q^4*X[1]*X[2]*X[3]^3*X[4]^2*X[5]^3 + Q^4*X[1]*X[2]*X[3]^3*X[4]*X[5]^4 + 3*Q^4*X[1]*X[2]*X[3]^2*X[4]^3*X[5]^3 + Q^4*X[1]*X[2]*X[3]*X[4]^4*X[5]^3 + Q^4*X[1]*X[2]*X[3]*X[4]^3*X[5]^4 + Q^4*X[1]*X[3]^3*X[4]^3*X[5]^3 + Q^4*X[2]^4*X[3]^2*X[4]^2*X[5]^2 + Q^4*X[2]^3*X[3]^3*X[4]^3*X[5] + Q^4*X[2]^3*X[3]^3*X[4]*X[5]^3 + Q^4*X[2]^3*X[3]*X[4]^3*X[5]^3 + Q^4*X[2]^2*X[3]^4*X[4]^2*X[5]^2 + Q^4*X[2]^2*X[3]^2*X[4]^4*X[5]^2 + Q^4*X[2]^2*X[3]^2*X[4]^2*X[5]^4 + Q^4*X[2]*X[3]^3*X[4]^3*X[5]^3 + Q^3*X[1]^4*X[2]^2*X[3]^2*X[4]*X[5] + Q^3*X[1]^4*X[2]^2*X[3]*X[4]^2*X[5] + Q^3*X[1]^4*X[2]^2*X[3]*X[4]*X[5]^2 + Q^3*X[1]^4*X[2]*X[3]^2*X[4]^2*X[5] + Q^3*X[1]^4*X[2]*X[3]^2*X[4]*X[5]^2 + Q^3*X[1]^4*X[2]*X[3]*X[4]^2*X[5]^2 + Q^3*X[1]^3*X[2]^3*X[3]^2*X[4]^2 + Q^3*X[1]^3*X[2]^3*X[3]^2*X[5]^2 + Q^3*X[1]^3*X[2]^3*X[4]^2*X[5]^2 + Q^3*X[1]^3*X[2]^2*X[3]^3*X[4]^2 + Q^3*X[1]^3*X[2]^2*X[3]^3*X[5]^2 + Q^3*X[1]^3*X[2]^2*X[3]^2*X[4]^3 + 3*Q^3*X[1]^3*X[2]^2*X[3]^2*X[4]^2*X[5] + 3*Q^3*X[1]^3*X[2]^2*X[3]^2*X[4]*X[5]^2 + Q^3*X[1]^3*X[2]^2*X[3]^2*X[5]^3 + 3*Q^3*X[1]^3*X[2]^2*X[3]*X[4]^2*X[5]^2 + Q^3*X[1]^3*X[2]^2*X[4]^3*X[5]^2 + Q^3*X[1]^3*X[2]^2*X[4]^2*X[5]^3 + 3*Q^3*X[1]^3*X[2]*X[3]^2*X[4]^2*X[5]^2 + Q^3*X[1]^3*X[3]^3*X[4]^2*X[5]^2 + Q^3*X[1]^3*X[3]^2*X[4]^3*X[5]^2 + Q^3*X[1]^3*X[3]^2*X[4]^2*X[5]^3 + Q^3*X[1]^2*X[2]^4*X[3]^2*X[4]*X[5] + Q^3*X[1]^2*X[2]^4*X[3]*X[4]^2*X[5] + Q^3*X[1]^2*X[2]^4*X[3]*X[4]*X[5]^2 + Q^3*X[1]^2*X[2]^3*X[3]^3*X[4]^2 + Q^3*X[1]^2*X[2]^3*X[3]^3*X[5]^2 + Q^3*X[1]^2*X[2]^3*X[3]^2*X[4]^3 + 3*Q^3*X[1]^2*X[2]^3*X[3]^2*X[4]^2*X[5] + 3*Q^3*X[1]^2*X[2]^3*X[3]^2*X[4]*X[5]^2 + Q^3*X[1]^2*X[2]^3*X[3]^2*X[5]^3 + 3*Q^3*X[1]^2*X[2]^3*X[3]*X[4]^2*X[5]^2 + Q^3*X[1]^2*X[2]^3*X[4]^3*X[5]^2 + Q^3*X[1]^2*X[2]^3*X[4]^2*X[5]^3 + Q^3*X[1]^2*X[2]^2*X[3]^4*X[4]*X[5] + Q^3*X[1]^2*X[2]^2*X[3]^3*X[4]^3 + 3*Q^3*X[1]^2*X[2]^2*X[3]^3*X[4]^2*X[5] + 3*Q^3*X[1]^2*X[2]^2*X[3]^3*X[4]*X[5]^2 + Q^3*X[1]^2*X[2]^2*X[3]^3*X[5]^3 + 3*Q^3*X[1]^2*X[2]^2*X[3]^2*X[4]^3*X[5] + 3*Q^3*X[1]^2*X[2]^2*X[3]^2*X[4]*X[5]^3 + Q^3*X[1]^2*X[2]^2*X[3]*X[4]^4*X[5] + 3*Q^3*X[1]^2*X[2]^2*X[3]*X[4]^3*X[5]^2 + 3*Q^3*X[1]^2*X[2]^2*X[3]*X[4]^2*X[5]^3 + Q^3*X[1]^2*X[2]^2*X[3]*X[4]*X[5]^4 + Q^3*X[1]^2*X[2]^2*X[4]^3*X[5]^3 + Q^3*X[1]^2*X[2]*X[3]^4*X[4]^2*X[5] + Q^3*X[1]^2*X[2]*X[3]^4*X[4]*X[5]^2 + 3*Q^3*X[1]^2*X[2]*X[3]^3*X[4]^2*X[5]^2 + Q^3*X[1]^2*X[2]*X[3]^2*X[4]^4*X[5] + 3*Q^3*X[1]^2*X[2]*X[3]^2*X[4]^3*X[5]^2 + 3*Q^3*X[1]^2*X[2]*X[3]^2*X[4]^2*X[5]^3 + Q^3*X[1]^2*X[2]*X[3]^2*X[4]*X[5]^4 + Q^3*X[1]^2*X[2]*X[3]*X[4]^4*X[5]^2 + Q^3*X[1]^2*X[2]*X[3]*X[4]^2*X[5]^4 + Q^3*X[1]^2*X[3]^3*X[4]^3*X[5]^2 + Q^3*X[1]^2*X[3]^3*X[4]^2*X[5]^3 + Q^3*X[1]^2*X[3]^2*X[4]^3*X[5]^3 + Q^3*X[1]*X[2]^4*X[3]^2*X[4]^2*X[5] + Q^3*X[1]*X[2]^4*X[3]^2*X[4]*X[5]^2 + Q^3*X[1]*X[2]^4*X[3]*X[4]^2*X[5]^2 + 3*Q^3*X[1]*X[2]^3*X[3]^2*X[4]^2*X[5]^2 + Q^3*X[1]*X[2]^2*X[3]^4*X[4]^2*X[5] + Q^3*X[1]*X[2]^2*X[3]^4*X[4]*X[5]^2 + 3*Q^3*X[1]*X[2]^2*X[3]^3*X[4]^2*X[5]^2 + Q^3*X[1]*X[2]^2*X[3]^2*X[4]^4*X[5] + 3*Q^3*X[1]*X[2]^2*X[3]^2*X[4]^3*X[5]^2 + 3*Q^3*X[1]*X[2]^2*X[3]^2*X[4]^2*X[5]^3 + Q^3*X[1]*X[2]^2*X[3]^2*X[4]*X[5]^4 + Q^3*X[1]*X[2]^2*X[3]*X[4]^4*X[5]^2 + Q^3*X[1]*X[2]^2*X[3]*X[4]^2*X[5]^4 + Q^3*X[1]*X[2]*X[3]^4*X[4]^2*X[5]^2 + Q^3*X[1]*X[2]*X[3]^2*X[4]^4*X[5]^2 + Q^3*X[1]*X[2]*X[3]^2*X[4]^2*X[5]^4 + Q^3*X[2]^3*X[3]^3*X[4]^2*X[5]^2 + Q^3*X[2]^3*X[3]^2*X[4]^3*X[5]^2 + Q^3*X[2]^3*X[3]^2*X[4]^2*X[5]^3 + Q^3*X[2]^2*X[3]^3*X[4]^3*X[5]^2 + Q^3*X[2]^2*X[3]^3*X[4]^2*X[5]^3 + Q^3*X[2]^2*X[3]^2*X[4]^3*X[5]^3 + Q^2*X[1]^3*X[2]^3*X[3]^2*X[4]*X[5] + Q^2*X[1]^3*X[2]^3*X[3]*X[4]^2*X[5] + Q^2*X[1]^3*X[2]^3*X[3]*X[4]*X[5]^2 + Q^2*X[1]^3*X[2]^2*X[3]^3*X[4]*X[5] + Q^2*X[1]^3*X[2]^2*X[3]*X[4]^3*X[5] + Q^2*X[1]^3*X[2]^2*X[3]*X[4]*X[5]^3 + Q^2*X[1]^3*X[2]*X[3]^3*X[4]^2*X[5] + Q^2*X[1]^3*X[2]*X[3]^3*X[4]*X[5]^2 + Q^2*X[1]^3*X[2]*X[3]^2*X[4]^3*X[5] + Q^2*X[1]^3*X[2]*X[3]^2*X[4]*X[5]^3 + Q^2*X[1]^3*X[2]*X[3]*X[4]^3*X[5]^2 + Q^2*X[1]^3*X[2]*X[3]*X[4]^2*X[5]^3 + Q^2*X[1]^2*X[2]^3*X[3]^3*X[4]*X[5] + Q^2*X[1]^2*X[2]^3*X[3]*X[4]^3*X[5] + Q^2*X[1]^2*X[2]^3*X[3]*X[4]*X[5]^3 + 3*Q^2*X[1]^2*X[2]^2*X[3]^2*X[4]^2*X[5]^2 + Q^2*X[1]^2*X[2]*X[3]^3*X[4]^3*X[5] + Q^2*X[1]^2*X[2]*X[3]^3*X[4]*X[5]^3 + Q^2*X[1]^2*X[2]*X[3]*X[4]^3*X[5]^3 + Q^2*X[1]*X[2]^3*X[3]^3*X[4]^2*X[5] + Q^2*X[1]*X[2]^3*X[3]^3*X[4]*X[5]^2 + Q^2*X[1]*X[2]^3*X[3]^2*X[4]^3*X[5] + Q^2*X[1]*X[2]^3*X[3]^2*X[4]*X[5]^3 + Q^2*X[1]*X[2]^3*X[3]*X[4]^3*X[5]^2 + Q^2*X[1]*X[2]^3*X[3]*X[4]^2*X[5]^3 + Q^2*X[1]*X[2]^2*X[3]^3*X[4]^3*X[5] + Q^2*X[1]*X[2]^2*X[3]^3*X[4]*X[5]^3 + Q^2*X[1]*X[2]^2*X[3]*X[4]^3*X[5]^3 + Q^2*X[1]*X[2]*X[3]^3*X[4]^3*X[5]^2 + Q^2*X[1]*X[2]*X[3]^3*X[4]^2*X[5]^3 + Q^2*X[1]*X[2]*X[3]^2*X[4]^3*X[5]^3 + Q*X[1]^3*X[2]^2*X[3]^2*X[4]^2*X[5] + Q*X[1]^3*X[2]^2*X[3]^2*X[4]*X[5]^2 + Q*X[1]^3*X[2]^2*X[3]*X[4]^2*X[5]^2 + Q*X[1]^3*X[2]*X[3]^2*X[4]^2*X[5]^2 + Q*X[1]^2*X[2]^3*X[3]^2*X[4]^2*X[5] + Q*X[1]^2*X[2]^3*X[3]^2*X[4]*X[5]^2 + Q*X[1]^2*X[2]^3*X[3]*X[4]^2*X[5]^2 + Q*X[1]^2*X[2]^2*X[3]^3*X[4]^2*X[5] + Q*X[1]^2*X[2]^2*X[3]^3*X[4]*X[5]^2 + Q*X[1]^2*X[2]^2*X[3]^2*X[4]^3*X[5] + Q*X[1]^2*X[2]^2*X[3]^2*X[4]*X[5]^3 + Q*X[1]^2*X[2]^2*X[3]*X[4]^3*X[5]^2 + Q*X[1]^2*X[2]^2*X[3]*X[4]^2*X[5]^3 + Q*X[1]^2*X[2]*X[3]^3*X[4]^2*X[5]^2 + Q*X[1]^2*X[2]*X[3]^2*X[4]^3*X[5]^2 + Q*X[1]^2*X[2]*X[3]^2*X[4]^2*X[5]^3 + Q*X[1]*X[2]^3*X[3]^2*X[4]^2*X[5]^2 + Q*X[1]*X[2]^2*X[3]^3*X[4]^2*X[5]^2 + Q*X[1]*X[2]^2*X[3]^2*X[4]^3*X[5]^2 + Q*X[1]*X[2]^2*X[3]^2*X[4]^2*X[5]^3 + X[1]^2*X[2]^2*X[3]^2*X[4]^2*X[5]^2   ):
 
 
 
 
 
 
 








